Energy-efficient Spiking Neural Network Equalization for IM/DD Systems with Optimized Neural Encoding

We propose an energy-efficient equalizer for IM/DD systems based on spiking neural networks. We optimize a neural spike encoding that boosts the equalizer's performance while decreasing energy consumption.

==> figures/BER_Alpha.txt <==
sigma Arnold Ternary 1e2 581e4 1e9 
15.0 0.0222693495 0.0221117493 0.02530635 0.0226360504 0.0191027503 
16.0 0.0137985498 0.0131326001 0.01662595 0.013979 0.0111319497 
17.0 0.00799554959 0.00708679995 0.0104038 0.00808249973 0.00580235012 
18.0 0.00428130012 0.00343684992 0.006257 0.00430034986 0.00270275003 
19.0 0.00207949989 0.00148854998 0.00359765 0.00211860007 0.00111920002 
20.0 0.000958000019 0.000561150024 0.00200915 0.000983149977 0.000415199989 
21.0 0.000412199995 0.000190349994 0.00112475 0.00043700001 0.000130050001 
22.0 0.000172300002 6.09999988e-05 0.00064095 0.000188899998 3.84999985e-05 
23.0 7.62499985e-05 1.77000002e-05 0.00039565 8.88499999e-05 1.02499998e-05 
24.0 3.70999987e-05 6.75000001e-06 0.00026545 4.47999992e-05 3.24999996e-06 


==> figures/BER_Quant.txt <==
sigma Arnold Ternary float w4 w6 w8 
15.0 0.0222693495 0.0221117493 0.0191027503 0.0799604 0.0214577504 0.0192772001 
16.0 0.0137985498 0.0131326001 0.0111319497 0.0709568 0.0130615998 0.0112635503 
17.0 0.00799554959 0.00708679995 0.00580235012 0.06258725 0.00731104985 0.00590984989 
18.0 0.00428130012 0.00343684992 0.00270275003 0.05630605 0.00371704996 0.00281780004 
19.0 0.00207949989 0.00148854998 0.00111920002 0.05070835 0.00174790004 0.00118779996 
20.0 0.000958000019 0.000561150024 0.000415199989 0.04625455 0.000729050022 0.000424550002 
21.0 0.000412199995 0.000190349994 0.000130050001 0.0427571 0.000298500003 0.000144150006 
22.0 0.000172300002 6.09999988e-05 3.84999985e-05 0.0393747 0.000116299998 4.23999991e-05 
23.0 7.62499985e-05 1.77000002e-05 1.02499998e-05 0.03722025 4.205e-05 1.22499996e-05 
24.0 3.70999987e-05 6.75000001e-06 3.24999996e-06 0.03551475 1.82500007e-05 5.0499998e-06 


==> figures/Histogramm.txt <==
x Pre Pos1e2 Pos1e9 
-4.0 0.0 0.0 0.0 
-3.998046398046398 0.0 0.0 0.0 
-3.996092796092796 0.0 0.0 0.0 
-3.994139194139194 0.0 0.0 0.0 
-3.992185592185592 0.0 0.0 0.0 
-3.9902319902319903 0.0 0.0 0.0 
-3.9882783882783883 0.0 0.0 0.0 
-3.9863247863247864 0.0 0.0 0.0 
-3.9843711843711844 0.0 0.0 0.0 
-3.9824175824175825 0.0 0.0 0.0 
-3.9804639804639805 0.0 0.0 0.0 
-3.9785103785103786 0.0 0.0 0.0 
-3.9765567765567766 0.0 0.0 0.0 
-3.9746031746031747 0.0 0.0 0.0 
-3.9726495726495727 0.0 0.0 0.0 
-3.970695970695971 0.0 0.0 0.0 
-3.968742368742369 0.0 0.0 0.0 
-3.966788766788767 0.0 0.0 0.0 
-3.964835164835165 0.0 0.0 0.0 
-3.962881562881563 0.0 0.0 0.0 
-3.960927960927961 0.0 0.0 0.0 
-3.958974358974359 0.0 0.0 0.0 
-3.957020757020757 0.0 0.0 0.0 
-3.9550671550671552 0.0 0.0 0.0 
-3.9531135531135533 0.0 0.0 0.0 
-3.9511599511599513 0.0 0.0 0.0 
-3.9492063492063494 0.0 0.0 0.0 
-3.9472527472527474 0.0 0.0 0.0 
-3.9452991452991455 0.0 0.0 0.0 
-3.9433455433455435 0.0 0.0 0.0 
-3.9413919413919416 0.0 0.0 0.0 
-3.9394383394383397 0.0 0.0 0.0 
-3.9374847374847377 0.0 0.0 0.0 
-3.9355311355311358 0.0 0.0 0.0 
-3.9335775335775334 0.0 0.0 0.0 
-3.9316239316239314 0.0 0.0 0.0 
-3.9296703296703295 0.0 0.0 0.0 
-3.9277167277167275 0.0 0.0 0.0 
-3.9257631257631256 0.0 0.0 0.0 
-3.9238095238095236 0.0 0.0 0.0 
-3.9218559218559217 0.0 0.0 0.0 
-3.9199023199023197 0.0 0.0 0.0 
-3.917948717948718 0.0 0.0 0.0 
-3.915995115995116 0.0 0.0 0.0 
-3.914041514041514 0.0 0.0 0.0 
-3.912087912087912 0.0 0.0 0.0 
-3.91013431013431 0.0 0.0 0.0 
-3.908180708180708 0.0 0.0 0.0 
-3.906227106227106 0.0 0.0 0.0 
-3.904273504273504 0.0 0.0 0.0 
-3.9023199023199022 0.0 0.0 0.0 
-3.9003663003663003 0.0 0.0 0.0 
-3.8984126984126983 0.0 0.0 0.0 
-3.8964590964590964 0.0 0.0 0.0 
-3.8945054945054944 0.0 0.0 0.0 
-3.8925518925518925 0.0 0.0 0.0 
-3.8905982905982905 0.0 0.0 0.0 
-3.8886446886446886 0.0 0.0 0.0 
-3.8866910866910866 0.0 0.0 0.0 
-3.8847374847374847 0.0 0.0 0.0 
-3.8827838827838828 0.0 0.0 0.0 
-3.880830280830281 0.0 0.0 0.0 
-3.878876678876679 0.0 0.0 0.0 
-3.876923076923077 0.0 0.0 0.0 
-3.874969474969475 0.0 0.0 0.0 
-3.873015873015873 0.0 0.0 0.0 
-3.871062271062271 0.0 0.0 0.0 
-3.869108669108669 0.0 0.0 0.0 
-3.867155067155067 0.0 0.0 0.0 
-3.8652014652014652 0.0 0.0 0.0 
-3.8632478632478633 0.0 0.0 0.0 
-3.8612942612942613 0.0 0.0 0.0 
-3.8593406593406594 0.0 0.0 0.0 
-3.8573870573870574 0.0 0.0 0.0 
-3.8554334554334555 0.0 0.0 0.0 
-3.8534798534798536 0.0 0.0 0.0 
-3.8515262515262516 0.0 0.0 0.0 
-3.8495726495726497 0.0 0.0 0.0 
-3.8476190476190477 0.0 0.0 0.0 
-3.8456654456654458 0.0 0.0 0.0 
-3.843711843711844 0.0 0.0 0.0 
-3.841758241758242 0.0 0.0 0.0 
-3.83980463980464 0.0 0.0 0.0 
-3.837851037851038 0.0 0.0 0.0 
-3.835897435897436 0.0 0.0 0.0 
-3.833943833943834 0.0 0.0 0.0 
-3.831990231990232 0.0 0.0 0.0 
-3.83003663003663 0.0 0.0 0.0 
-3.8280830280830282 0.0 0.0 0.0 
-3.8261294261294263 0.0 0.0 0.0 
-3.8241758241758244 0.0 0.0 0.0 
-3.8222222222222224 0.0 0.0 0.0 
-3.8202686202686205 0.0 0.0 0.0 
-3.8183150183150185 0.0 0.0 0.0 
-3.816361416361416 0.0 0.0 0.0 
-3.814407814407814 0.0 0.0 0.0 
-3.8124542124542122 0.0 0.0 0.0 
-3.8105006105006103 0.0 0.0 0.0 
-3.8085470085470083 0.0 0.0 0.0 
-3.8065934065934064 0.0 0.0 0.0 
-3.8046398046398044 0.0 0.0 0.0 
-3.8026862026862025 0.0 0.0 0.0 
-3.8007326007326006 0.0 0.0 0.0 
-3.7987789987789986 0.0 0.0 0.0 
-3.7968253968253967 0.0 0.0 0.0 
-3.7948717948717947 0.0 0.0 0.0 
-3.7929181929181928 0.0 0.0 0.0 
-3.790964590964591 0.0 0.0 0.0 
-3.789010989010989 0.0 0.0 0.0 
-3.787057387057387 0.0 0.0 0.0 
-3.785103785103785 0.0 0.0 0.0 
-3.783150183150183 0.0 0.0 0.0 
-3.781196581196581 0.0 0.0 0.0 
-3.779242979242979 0.0 0.0 0.0 
-3.777289377289377 0.0 0.0 0.0 
-3.7753357753357752 0.0 0.0 0.0 
-3.7733821733821733 0.0 0.0 0.0 
-3.7714285714285714 0.0 0.0 0.0 
-3.7694749694749694 0.0 0.0 0.0 
-3.7675213675213675 0.0 0.0 0.0 
-3.7655677655677655 4.8828125e-05 0.0 0.0 
-3.7636141636141636 0.0 0.0 0.0 
-3.7616605616605616 0.0 0.0 0.0 
-3.7597069597069597 0.0 0.0 0.0 
-3.7577533577533577 0.0 0.0 0.0 
-3.755799755799756 0.0 0.0 0.0 
-3.753846153846154 0.0 0.0 0.0 
-3.751892551892552 0.0 0.0 0.0 
-3.74993894993895 0.0 0.0 0.0 
-3.747985347985348 0.0 0.0 0.0 
-3.746031746031746 0.0 0.0 0.0 
-3.744078144078144 0.0 0.0 0.0 
-3.742124542124542 0.0 0.0 0.0 
-3.74017094017094 0.0 0.0 0.0 
-3.7382173382173383 0.0 0.0 0.0 
-3.7362637362637363 0.0 0.0 0.0 
-3.7343101343101344 0.0 0.0 0.0 
-3.7323565323565324 0.0 0.0 0.0 
-3.7304029304029305 0.0 0.0 0.0 
-3.7284493284493285 0.0 0.0 0.0 
-3.7264957264957266 4.8828125e-05 0.0 0.0 
-3.7245421245421246 0.0 0.0 0.0 
-3.7225885225885227 0.0 0.0 0.0 
-3.7206349206349207 0.0 0.0 0.0 
-3.718681318681319 0.0 0.0 0.0 
-3.716727716727717 0.0 0.0 0.0 
-3.714774114774115 0.0 0.0 0.0 
-3.712820512820513 0.0 0.0 0.0 
-3.710866910866911 0.0 0.0 0.0 
-3.708913308913309 0.0 0.0 0.0 
-3.706959706959707 0.0 0.0 0.0 
-3.705006105006105 0.0 0.0 0.0 
-3.703052503052503 0.0 0.0 0.0 
-3.7010989010989013 0.0 0.0 0.0 
-3.6991452991452993 0.0 0.0 0.0 
-3.6971916971916974 0.0 0.0 0.0 
-3.6952380952380954 0.0 0.0 0.0 
-3.6932844932844935 0.0 0.0 0.0 
-3.6913308913308915 0.0 0.0 0.0 
-3.6893772893772896 0.0 0.0 0.0 
-3.6874236874236876 0.0 0.0 0.0 
-3.6854700854700857 0.0 0.0 0.0 
-3.6835164835164838 0.0 0.0 0.0 
-3.681562881562882 0.0 0.0 0.0 
-3.67960927960928 4.8828125e-05 0.0 0.0 
-3.6776556776556775 0.0 0.0 0.0 
-3.6757020757020755 0.0 0.0 0.0 
-3.6737484737484736 0.0 0.0 0.0 
-3.6717948717948716 0.0 0.0 0.0 
-3.6698412698412697 0.0 0.0 0.0 
-3.6678876678876677 0.0 0.0 0.0 
-3.665934065934066 0.0 0.0 0.0 
-3.663980463980464 0.0 0.0 0.0 
-3.662026862026862 0.0 0.0 0.0 
-3.66007326007326 0.0 0.0 0.0 
-3.658119658119658 0.0 0.0 0.0 
-3.656166056166056 0.0 0.0 0.0 
-3.654212454212454 0.0 0.0 0.0 
-3.652258852258852 0.0 0.0 0.0 
-3.65030525030525 0.0 0.0 0.0 
-3.6483516483516483 0.0 0.0 0.0 
-3.6463980463980463 0.0 0.0 0.0 
-3.6444444444444444 0.0 0.0 0.0 
-3.6424908424908424 0.0 0.0 0.0 
-3.6405372405372405 0.0 0.0 0.0 
-3.6385836385836385 0.0 0.0 0.0 
-3.6366300366300366 0.0 0.0 0.0 
-3.6346764346764346 0.0 0.0 0.0 
-3.6327228327228327 0.0 0.0 0.0 
-3.6307692307692307 0.0 0.0 0.0 
-3.628815628815629 0.0 0.0 0.0 
-3.626862026862027 0.0 0.0 0.0 
-3.624908424908425 0.0 0.0 0.0 
-3.622954822954823 0.0 0.0 0.0 
-3.621001221001221 0.0 0.0 0.0 
-3.619047619047619 0.0 0.0 0.0 
-3.617094017094017 0.0 0.0 0.0 
-3.615140415140415 0.0 0.0 0.0 
-3.6131868131868132 0.0 0.0 0.0 
-3.6112332112332113 0.0 0.0 0.0 
-3.6092796092796093 0.0 0.0 0.0 
-3.6073260073260074 4.8828125e-05 0.0 0.0 
-3.6053724053724054 0.0 0.0 0.0 
-3.6034188034188035 0.0 0.0 0.0 
-3.6014652014652015 0.0 0.0 0.0 
-3.5995115995115996 0.0 0.0 0.0 
-3.5975579975579977 4.8828125e-05 0.0 0.0 
-3.5956043956043957 0.0 0.0 0.0 
-3.5936507936507938 0.0 0.0 0.0 
-3.591697191697192 0.0 0.0 0.0 
-3.58974358974359 0.0 0.0 0.0 
-3.587789987789988 0.0 0.0 0.0 
-3.585836385836386 0.0 0.0 0.0 
-3.583882783882784 0.0 0.0 0.0 
-3.581929181929182 0.0 0.0 0.0 
-3.57997557997558 0.0 0.0 0.0 
-3.578021978021978 0.0 0.0 0.0 
-3.5760683760683762 0.0 0.0 0.0 
-3.5741147741147743 0.0 0.0 0.0 
-3.5721611721611723 0.0 0.0 0.0 
-3.57020757020757 0.0 0.0 0.0 
-3.568253968253968 0.0 0.0 0.0 
-3.566300366300366 0.0 0.0 0.0 
-3.564346764346764 0.0 0.0 0.0 
-3.562393162393162 0.0 0.0 0.0 
-3.5604395604395602 0.0 0.0 0.0 
-3.5584859584859583 0.0 0.0 0.0 
-3.5565323565323563 0.0 0.0 0.0 
-3.5545787545787544 0.0 0.0 0.0 
-3.5526251526251524 0.0 0.0 0.0 
-3.5506715506715505 0.0 0.0 0.0 
-3.5487179487179485 0.0 0.0 0.0 
-3.5467643467643466 0.0 0.0 0.0 
-3.5448107448107447 0.0 0.0 0.0 
-3.5428571428571427 0.0 0.0 0.0 
-3.5409035409035408 0.0 0.0 0.0 
-3.538949938949939 4.8828125e-05 0.0 0.0 
-3.536996336996337 0.0 0.0 0.0 
-3.535042735042735 0.0 0.0 0.0 
-3.533089133089133 0.0 0.0 0.0 
-3.531135531135531 0.0 0.0 0.0 
-3.529181929181929 0.0 0.0 0.0 
-3.527228327228327 0.0 0.0 0.0 
-3.525274725274725 0.0 0.0 0.0 
-3.5233211233211232 0.0 0.0 0.0 
-3.5213675213675213 0.0 0.0 0.0 
-3.5194139194139193 0.0 0.0 0.0 
-3.5174603174603174 0.0 0.0 0.0 
-3.5155067155067155 0.0 0.0 0.0 
-3.5135531135531135 0.0 0.0 0.0 
-3.5115995115995116 0.0 0.0 0.0 
-3.5096459096459096 0.0 0.0 0.0 
-3.5076923076923077 0.0 0.0 0.0 
-3.5057387057387057 0.0 0.0 0.0 
-3.5037851037851038 0.0 0.0 0.0 
-3.501831501831502 0.0 0.0 0.0 
-3.4998778998779 0.0 0.0 0.0 
-3.497924297924298 0.0 0.0 0.0 
-3.495970695970696 0.0 0.0 0.0 
-3.494017094017094 0.0 0.0 0.0 
-3.492063492063492 0.0 0.0 0.0 
-3.49010989010989 0.0 0.0 0.0 
-3.488156288156288 0.0 0.0 0.0 
-3.4862026862026863 0.0 0.0 0.0 
-3.4842490842490843 0.0 0.0 0.0 
-3.4822954822954824 0.0 0.0 0.0 
-3.4803418803418804 0.0 0.0 0.0 
-3.4783882783882785 0.0 0.0 0.0 
-3.4764346764346765 0.0 0.0 0.0 
-3.4744810744810746 0.0 0.0 0.0 
-3.4725274725274726 0.0 0.0 0.0 
-3.4705738705738707 0.0 0.0 0.0 
-3.4686202686202687 0.0 0.0 0.0 
-3.466666666666667 0.0 0.0 0.0 
-3.464713064713065 0.0 0.0 0.0 
-3.462759462759463 4.8828125e-05 0.0 0.0 
-3.460805860805861 0.0 0.0 0.0 
-3.458852258852259 0.0 0.0 0.0 
-3.456898656898657 0.0 0.0 0.0 
-3.454945054945055 0.0 0.0 0.0 
-3.452991452991453 4.8828125e-05 0.0 0.0 
-3.451037851037851 0.0 0.0 0.0 
-3.4490842490842493 0.0 0.0 0.0 
-3.4471306471306473 0.0 0.0 0.0 
-3.4451770451770454 0.0 0.0 0.0 
-3.4432234432234434 0.0 0.0 0.0 
-3.4412698412698415 0.0 0.0 0.0 
-3.4393162393162395 0.0 0.0 0.0 
-3.4373626373626376 0.0 0.0 0.0 
-3.4354090354090356 0.0 0.0 0.0 
-3.4334554334554337 0.0 0.0 0.0 
-3.4315018315018317 0.0 0.0 0.0 
-3.42954822954823 0.0 0.0 0.0 
-3.427594627594628 4.8828125e-05 0.0 0.0 
-3.425641025641026 0.0 0.0 0.0 
-3.423687423687424 0.0 0.0 0.0 
-3.421733821733822 0.0 0.0 0.0 
-3.4197802197802196 0.0 0.0 0.0 
-3.4178266178266177 0.0 0.0 0.0 
-3.4158730158730157 0.0 0.0 0.0 
-3.413919413919414 0.0 0.0 0.0 
-3.411965811965812 0.0 0.0 0.0 
-3.41001221001221 0.0 0.0 0.0 
-3.408058608058608 0.0 0.0 0.0 
-3.406105006105006 0.0 0.0 0.0 
-3.404151404151404 0.0 0.0 0.0 
-3.402197802197802 0.0 0.0 0.0 
-3.4002442002442 0.0 0.0 0.0 
-3.398290598290598 4.8828125e-05 0.0 0.0 
-3.3963369963369963 0.0 0.0 0.0 
-3.3943833943833943 0.0 0.0 0.0 
-3.3924297924297924 0.0 0.0 0.0 
-3.3904761904761904 4.8828125e-05 0.0 0.0 
-3.3885225885225885 0.0 0.0 0.0 
-3.3865689865689865 0.0 0.0 0.0 
-3.3846153846153846 0.0 0.0 0.0 
-3.3826617826617826 0.0 0.0 0.0 
-3.3807081807081807 0.0 0.0 0.0 
-3.3787545787545787 0.0 0.0 0.0 
-3.376800976800977 0.0 0.0 0.0 
-3.374847374847375 0.0 0.0 0.0 
-3.372893772893773 0.0 0.0 0.0 
-3.370940170940171 0.0 0.0 0.0 
-3.368986568986569 0.0 0.0 0.0 
-3.367032967032967 0.0 0.0 0.0 
-3.365079365079365 0.0 0.0 0.0 
-3.363125763125763 0.0 0.0 0.0 
-3.361172161172161 0.0 0.0 0.0 
-3.3592185592185593 4.8828125e-05 0.0 0.0 
-3.3572649572649573 0.0 0.0 0.0 
-3.3553113553113554 0.0 0.0 0.0 
-3.3533577533577534 0.0 0.0 0.0 
-3.3514041514041515 0.0 0.0 0.0 
-3.3494505494505495 0.0 0.0 0.0 
-3.3474969474969476 0.0 0.0 0.0 
-3.3455433455433456 0.0 0.0 0.0 
-3.3435897435897437 0.0 0.0 0.0 
-3.3416361416361418 0.0 0.0 0.0 
-3.33968253968254 0.0 0.0 0.0 
-3.337728937728938 0.0 0.0 0.0 
-3.335775335775336 0.0 0.0 0.0 
-3.333821733821734 0.0 0.0 0.0 
-3.331868131868132 0.0 0.0 0.0 
-3.32991452991453 0.0 0.0 0.0 
-3.3279609279609277 0.0 0.0 0.0 
-3.3260073260073257 0.0 0.0 0.0 
-3.324053724053724 0.0 0.0 0.0 
-3.322100122100122 0.0 0.0 0.0 
-3.32014652014652 0.0 0.0 0.0 
-3.318192918192918 0.0 0.0 0.0 
-3.316239316239316 0.0 0.0 0.0 
-3.314285714285714 0.0 0.0 0.0 
-3.312332112332112 0.0 0.0 0.0 
-3.31037851037851 0.0 0.0 0.0 
-3.308424908424908 0.0 0.0 0.0 
-3.3064713064713063 0.0 0.0 0.0 
-3.3045177045177043 0.0 0.0 0.0 
-3.3025641025641024 0.0 0.0 0.0 
-3.3006105006105004 0.0 0.0 0.0 
-3.2986568986568985 0.0 0.0 0.0 
-3.2967032967032965 0.0 0.0 0.0 
-3.2947496947496946 0.0 0.0 0.0 
-3.2927960927960926 0.0 0.0 0.0 
-3.2908424908424907 0.0 0.0 0.0 
-3.2888888888888888 0.0 0.0 0.0 
-3.286935286935287 0.0 0.0 0.0 
-3.284981684981685 0.0 0.0 0.0 
-3.283028083028083 0.0 0.0 0.0 
-3.281074481074481 0.0 0.0 0.0 
-3.279120879120879 0.0 0.0 0.0 
-3.277167277167277 0.0 0.0 0.0 
-3.275213675213675 0.0 0.0 0.0 
-3.273260073260073 0.0 0.0 0.0 
-3.2713064713064712 0.0 0.0 0.0 
-3.2693528693528693 0.0 0.0 0.0 
-3.2673992673992673 0.0 0.0 0.0 
-3.2654456654456654 0.0 0.0 0.0 
-3.2634920634920634 0.0 0.0 0.0 
-3.2615384615384615 4.8828125e-05 0.0 0.0 
-3.2595848595848596 0.0 0.0 0.0 
-3.2576312576312576 0.0 0.0 0.0 
-3.2556776556776557 0.0 0.0 0.0 
-3.2537240537240537 0.0 0.0 0.0 
-3.2517704517704518 0.0 0.0 0.0 
-3.24981684981685 0.0 0.0 0.0 
-3.247863247863248 0.0 0.0 0.0 
-3.245909645909646 0.0 0.0 0.0 
-3.243956043956044 0.0 0.0 0.0 
-3.242002442002442 0.0 0.0 0.0 
-3.24004884004884 0.0 0.0 0.0 
-3.238095238095238 0.0 0.0 0.0 
-3.236141636141636 0.0 0.0 0.0 
-3.2341880341880342 0.0 0.0 0.0 
-3.2322344322344323 0.0 0.0 0.0 
-3.2302808302808304 0.0 0.0 0.0 
-3.2283272283272284 0.0 0.0 0.0 
-3.2263736263736265 0.0 0.0 0.0 
-3.2244200244200245 0.0 0.0 0.0 
-3.2224664224664226 0.0 0.0 0.0 
-3.2205128205128206 0.0 0.0 0.0 
-3.2185592185592187 4.8828125e-05 0.0 0.0 
-3.2166056166056167 0.0 0.0 0.0 
-3.2146520146520148 0.0 0.0 0.0 
-3.212698412698413 9.765625e-05 0.0 0.0 
-3.210744810744811 0.0 0.0 0.0 
-3.208791208791209 0.0 0.0 0.0 
-3.206837606837607 0.0 0.0 0.0 
-3.204884004884005 0.0 0.0 0.0 
-3.202930402930403 0.0 0.0 0.0 
-3.200976800976801 4.8828125e-05 0.0 0.0 
-3.199023199023199 0.0 0.0 0.0 
-3.1970695970695973 0.0 0.0 0.0 
-3.1951159951159953 0.0 0.0 0.0 
-3.1931623931623934 0.0 0.0 0.0 
-3.1912087912087914 0.0 0.0 0.0 
-3.1892551892551895 0.0 0.0 0.0 
-3.1873015873015875 0.0 0.0 0.0 
-3.1853479853479856 4.8828125e-05 0.0 0.0 
-3.1833943833943836 0.0 0.0 0.0 
-3.1814407814407817 0.0 0.0 0.0 
-3.1794871794871797 0.0 0.0 0.0 
-3.177533577533578 0.0 0.0 0.0 
-3.175579975579976 0.0 0.0 0.0 
-3.173626373626374 0.0 0.0 0.0 
-3.171672771672772 0.0 0.0 0.0 
-3.1697191697191696 0.0 0.0 0.0 
-3.1677655677655676 0.0 0.0 0.0 
-3.1658119658119657 0.0 0.0 0.0 
-3.1638583638583637 0.0 0.0 0.0 
-3.1619047619047618 0.0 0.0 0.0 
-3.15995115995116 0.0 0.0 0.0 
-3.157997557997558 0.0 0.0 0.0 
-3.156043956043956 0.0 0.0 0.0 
-3.154090354090354 0.0 0.0 0.0 
-3.152136752136752 0.0 0.0 0.0 
-3.15018315018315 0.0 0.0 0.0 
-3.148229548229548 0.0 0.0 0.0 
-3.146275946275946 0.0 0.0 0.0 
-3.1443223443223443 4.8828125e-05 0.0 0.0 
-3.1423687423687423 0.0 0.0 0.0 
-3.1404151404151404 4.8828125e-05 0.0 0.0 
-3.1384615384615384 0.0 0.0 0.0 
-3.1365079365079365 0.0 0.0 0.0 
-3.1345543345543345 4.8828125e-05 0.0 0.0 
-3.1326007326007326 4.8828125e-05 0.0 0.0 
-3.1306471306471306 0.0 0.0 0.0 
-3.1286935286935287 0.0 0.0 0.0 
-3.1267399267399267 0.0 0.0 0.0 
-3.124786324786325 0.0 0.0 0.0 
-3.122832722832723 0.0 0.0 0.0 
-3.120879120879121 0.0 0.0 0.0 
-3.118925518925519 0.0 0.0 0.0 
-3.116971916971917 4.8828125e-05 0.0 0.0 
-3.115018315018315 0.0 0.0 0.0 
-3.113064713064713 0.0 0.0 0.0 
-3.111111111111111 0.0 0.0 0.0 
-3.109157509157509 0.0 0.0 0.0 
-3.1072039072039073 4.8828125e-05 0.0 0.0 
-3.1052503052503053 0.0 0.0 0.0 
-3.1032967032967034 0.0 0.0 0.0 
-3.1013431013431014 0.0 0.0 0.0 
-3.0993894993894995 0.0 0.0 0.0 
-3.0974358974358975 0.0 0.0 0.0 
-3.0954822954822956 0.0 0.0 0.0 
-3.0935286935286936 4.8828125e-05 0.0 0.0 
-3.0915750915750917 0.0 0.0 0.0 
-3.0896214896214897 0.0 0.0 0.0 
-3.087667887667888 0.0 0.0 0.0 
-3.085714285714286 0.0 0.0 0.0 
-3.083760683760684 0.0 0.0 0.0 
-3.081807081807082 0.0 0.0 0.0 
-3.07985347985348 0.0 0.0 0.0 
-3.0778998778998776 0.0 0.0 0.0 
-3.0759462759462757 0.0 0.0 0.0 
-3.0739926739926737 0.0 0.0 0.0 
-3.072039072039072 0.0 0.0 0.0 
-3.07008547008547 0.0 0.0 0.0 
-3.068131868131868 0.0 0.0 0.0 
-3.066178266178266 0.0 0.0 0.0 
-3.064224664224664 4.8828125e-05 0.0 0.0 
-3.062271062271062 0.0 0.0 0.0 
-3.06031746031746 0.0 0.0 0.0 
-3.058363858363858 0.0 0.0 0.0 
-3.056410256410256 0.0 0.0 0.0 
-3.0544566544566543 0.0 0.0 0.0 
-3.0525030525030523 0.0 0.0 0.0 
-3.0505494505494504 0.0 0.0 0.0 
-3.0485958485958484 0.0 0.0 0.0 
-3.0466422466422465 4.8828125e-05 0.0 0.0 
-3.0446886446886445 0.0 0.0 0.0 
-3.0427350427350426 0.0 0.0 0.0 
-3.0407814407814406 0.0 0.0 0.0 
-3.0388278388278387 0.0 0.0 0.0 
-3.0368742368742367 9.765625e-05 0.0 0.0 
-3.034920634920635 0.0 0.0 0.0 
-3.032967032967033 0.0 0.0 0.0 
-3.031013431013431 0.0 0.0 0.0 
-3.029059829059829 0.0 0.0 0.0 
-3.027106227106227 4.8828125e-05 0.0 0.0 
-3.025152625152625 0.0 0.0 0.0 
-3.023199023199023 0.0 0.0 0.0 
-3.021245421245421 0.0 0.0 0.0 
-3.0192918192918192 0.0 0.0 0.0 
-3.0173382173382173 0.0 0.0 0.0 
-3.0153846153846153 0.0 0.0 0.0 
-3.0134310134310134 0.0 0.0 0.0 
-3.0114774114774114 0.0 0.0 0.0 
-3.0095238095238095 0.0 0.0 0.0 
-3.0075702075702075 0.0 0.0 0.0 
-3.0056166056166056 0.0 0.0 0.0 
-3.0036630036630036 0.0 0.0 0.0 
-3.0017094017094017 4.8828125e-05 0.0 0.0 
-2.9997557997557998 0.0 0.0 0.0 
-2.997802197802198 0.0 0.0 0.0 
-2.995848595848596 0.0 0.0 0.0 
-2.993894993894994 0.0 0.0 0.0 
-2.991941391941392 0.0 0.0 0.0 
-2.98998778998779 0.0 0.0 0.0 
-2.988034188034188 0.0 0.0 0.0 
-2.986080586080586 0.0 0.0 0.0 
-2.984126984126984 0.0 0.0 0.0 
-2.9821733821733822 4.8828125e-05 0.0 0.0 
-2.9802197802197803 0.0 0.0 0.0 
-2.9782661782661783 4.8828125e-05 0.0 0.0 
-2.9763125763125764 0.0 0.0 0.0 
-2.9743589743589745 0.0 0.0 0.0 
-2.9724053724053725 0.0 0.0 0.0 
-2.9704517704517706 0.0 0.0 0.0 
-2.9684981684981686 4.8828125e-05 0.0 0.0 
-2.9665445665445667 0.0 0.0 0.0 
-2.9645909645909647 0.0 0.0 0.0 
-2.9626373626373628 4.8828125e-05 0.0 0.0 
-2.960683760683761 0.0 0.0 0.0 
-2.958730158730159 0.0 0.0 0.0 
-2.956776556776557 0.0 0.0 0.0 
-2.954822954822955 0.0 0.0 0.0 
-2.952869352869353 0.0 0.0 0.0 
-2.950915750915751 0.0 0.0 0.0 
-2.948962148962149 0.0 0.0 0.0 
-2.947008547008547 0.0 0.0 0.0 
-2.9450549450549453 0.0 0.0 0.0 
-2.9431013431013433 0.0 0.0 0.0 
-2.9411477411477414 4.8828125e-05 0.0 0.0 
-2.9391941391941394 0.0 0.0 0.0 
-2.9372405372405375 0.0 0.0 0.0 
-2.9352869352869355 0.0 0.0 0.0 
-2.9333333333333336 0.0 0.0 0.0 
-2.9313797313797316 0.0 0.0 0.0 
-2.9294261294261297 4.8828125e-05 0.0 0.0 
-2.9274725274725277 4.8828125e-05 0.0 0.0 
-2.925518925518926 0.0 0.0 0.0 
-2.923565323565324 0.0 0.0 0.0 
-2.921611721611722 0.0 0.0 0.0 
-2.91965811965812 0.0 0.0 0.0 
-2.917704517704518 4.8828125e-05 0.0 0.0 
-2.915750915750916 0.0 0.0 0.0 
-2.913797313797314 4.8828125e-05 0.0 0.0 
-2.911843711843712 0.0 0.0 0.0 
-2.90989010989011 0.0 0.0 0.0 
-2.9079365079365083 0.0 0.0 0.0 
-2.905982905982906 4.8828125e-05 0.0 0.0 
-2.904029304029304 4.8828125e-05 0.0 0.0 
-2.902075702075702 0.0 0.0 0.0 
-2.9001221001221 0.0 0.0 0.0 
-2.898168498168498 4.8828125e-05 0.0 0.0 
-2.896214896214896 0.0 0.0 0.0 
-2.894261294261294 0.0 0.0 0.0 
-2.8923076923076922 4.8828125e-05 0.0 0.0 
-2.8903540903540903 0.0 0.0 0.0 
-2.8884004884004884 0.0 0.0 0.0 
-2.8864468864468864 4.8828125e-05 0.0 0.0 
-2.8844932844932845 4.8828125e-05 0.0 0.0 
-2.8825396825396825 0.0 0.0 0.0 
-2.8805860805860806 0.0 0.0 0.0 
-2.8786324786324786 0.0 0.0 0.0 
-2.8766788766788767 0.0 0.0 0.0 
-2.8747252747252747 0.0 0.0 0.0 
-2.872771672771673 0.0 0.0 0.0 
-2.870818070818071 0.0 0.0 0.0 
-2.868864468864469 4.8828125e-05 0.0 0.0 
-2.866910866910867 0.0 0.0 0.0 
-2.864957264957265 0.0 0.0 0.0 
-2.863003663003663 0.0 0.0 0.0 
-2.861050061050061 0.0 0.0 0.0 
-2.859096459096459 4.8828125e-05 0.0 0.0 
-2.857142857142857 0.0 0.0 0.0 
-2.8551892551892553 0.0 0.0 0.0 
-2.8532356532356533 0.0 0.0 0.0 
-2.8512820512820514 9.765625e-05 0.0 0.0 
-2.8493284493284494 0.0 0.0 0.0 
-2.8473748473748475 0.0 0.0 0.0 
-2.8454212454212455 9.765625e-05 0.0 0.0 
-2.8434676434676436 4.8828125e-05 0.0 0.0 
-2.841514041514041 0.0 0.0 0.0 
-2.8395604395604392 4.8828125e-05 0.0 0.0 
-2.8376068376068373 0.0 0.0 0.0 
-2.8356532356532353 0.0 0.0 0.0 
-2.8336996336996334 0.0 0.0 0.0 
-2.8317460317460315 0.0 0.0 0.0 
-2.8297924297924295 4.8828125e-05 0.0 0.0 
-2.8278388278388276 0.0 0.0 0.0 
-2.8258852258852256 4.8828125e-05 0.0 0.0 
-2.8239316239316237 0.0 0.0 0.0 
-2.8219780219780217 0.0 0.0 0.0 
-2.8200244200244198 4.8828125e-05 0.0 0.0 
-2.818070818070818 0.0 0.0 0.0 
-2.816117216117216 0.0 0.0 0.0 
-2.814163614163614 0.0 0.0 0.0 
-2.812210012210012 0.0 0.0 0.0 
-2.81025641025641 0.0 0.0 0.0 
-2.808302808302808 4.8828125e-05 0.0 0.0 
-2.806349206349206 0.0 0.0 0.0 
-2.804395604395604 0.0 0.0 0.0 
-2.8024420024420023 4.8828125e-05 0.0 0.0 
-2.8004884004884003 0.0 0.0 0.0 
-2.7985347985347984 4.8828125e-05 0.0 0.0 
-2.7965811965811964 0.0 0.0 0.0 
-2.7946275946275945 0.0 0.0 0.0 
-2.7926739926739925 0.0 0.0 0.0 
-2.7907203907203906 4.8828125e-05 0.0 0.0 
-2.7887667887667886 0.0 0.0 0.0 
-2.7868131868131867 0.0 0.0 0.0 
-2.7848595848595847 0.0 0.0 0.0 
-2.782905982905983 0.0 0.0 0.0 
-2.780952380952381 0.0 0.0 0.0 
-2.778998778998779 0.0 0.0 0.0 
-2.777045177045177 9.765625e-05 0.0 0.0 
-2.775091575091575 0.0 0.0 0.0 
-2.773137973137973 4.8828125e-05 0.0 0.0 
-2.771184371184371 0.0 0.0 0.0 
-2.769230769230769 0.0 0.0 0.0 
-2.767277167277167 4.8828125e-05 0.0 0.0 
-2.7653235653235653 0.0 0.0 0.0 
-2.7633699633699633 0.0 0.0 0.0 
-2.7614163614163614 4.8828125e-05 0.0 0.0 
-2.7594627594627594 4.8828125e-05 0.0 0.0 
-2.7575091575091575 0.0 0.0 0.0 
-2.7555555555555555 0.0 0.0 0.0 
-2.7536019536019536 0.0 0.0 0.0 
-2.7516483516483516 0.0 0.0 0.0 
-2.7496947496947497 0.0 0.0 0.0 
-2.7477411477411477 0.0 0.0 0.0 
-2.745787545787546 9.765625e-05 0.0 0.0 
-2.743833943833944 0.0 0.0 0.0 
-2.741880341880342 0.0 0.0 0.0 
-2.73992673992674 0.0 0.0 0.0 
-2.737973137973138 4.8828125e-05 0.0 0.0 
-2.736019536019536 0.0 0.0 0.0 
-2.734065934065934 4.8828125e-05 0.0 0.0 
-2.732112332112332 0.0 0.0 0.0 
-2.7301587301587302 0.0 0.0 0.0 
-2.7282051282051283 0.0 0.0 0.0 
-2.7262515262515263 0.0 0.0 0.0 
-2.7242979242979244 4.8828125e-05 0.0 0.0 
-2.7223443223443224 0.0 0.0 0.0 
-2.7203907203907205 0.0 0.0 0.0 
-2.7184371184371185 0.0 0.0 0.0 
-2.7164835164835166 0.0 0.0 0.0 
-2.7145299145299147 4.8828125e-05 0.0 0.0 
-2.7125763125763127 0.0 0.0 0.0 
-2.7106227106227108 4.8828125e-05 0.0 0.0 
-2.708669108669109 4.8828125e-05 0.0 0.0 
-2.706715506715507 0.0 0.0 0.0 
-2.704761904761905 4.8828125e-05 0.0 0.0 
-2.702808302808303 0.0 0.0 0.0 
-2.700854700854701 0.0 0.0 0.0 
-2.698901098901099 0.0 0.0 0.0 
-2.696947496947497 9.765625e-05 0.0 0.0 
-2.694993894993895 0.0 0.0 0.0 
-2.6930402930402932 0.0 0.0 0.0 
-2.6910866910866913 0.0 0.0 0.0 
-2.6891330891330893 9.765625e-05 0.0 0.0 
-2.6871794871794874 0.0 0.0 0.0 
-2.6852258852258855 0.0 0.0 0.0 
-2.6832722832722835 4.8828125e-05 0.0 0.0 
-2.6813186813186816 0.0 0.0 0.0 
-2.6793650793650796 0.000146484375 0.0 0.0 
-2.6774114774114777 4.8828125e-05 0.0 0.0 
-2.6754578754578757 0.0 0.0 0.0 
-2.6735042735042738 4.8828125e-05 0.0 0.0 
-2.671550671550672 4.8828125e-05 0.0 0.0 
-2.66959706959707 0.0 0.0 0.0 
-2.667643467643468 0.0 0.0 0.0 
-2.665689865689866 0.0 0.0 0.0 
-2.663736263736264 0.0 0.0 0.0 
-2.661782661782662 0.0 0.0 0.0 
-2.65982905982906 0.0 0.0 0.0 
-2.657875457875458 0.0 0.0 0.0 
-2.655921855921856 4.8828125e-05 0.0 0.0 
-2.653968253968254 0.0 0.0 0.0 
-2.652014652014652 0.0 0.0 0.0 
-2.65006105006105 4.8828125e-05 0.0 0.0 
-2.648107448107448 0.0 0.0 0.0 
-2.646153846153846 0.0 0.0 0.0 
-2.644200244200244 4.8828125e-05 0.0 0.0 
-2.642246642246642 0.0 0.0 0.0 
-2.6402930402930402 4.8828125e-05 0.0 0.0 
-2.6383394383394383 0.0 0.0 0.0 
-2.6363858363858363 9.765625e-05 0.0 0.0 
-2.6344322344322344 0.0 0.0 0.0 
-2.6324786324786325 4.8828125e-05 0.0 0.0 
-2.6305250305250305 0.0 0.0 0.0 
-2.6285714285714286 0.0 0.0 0.0 
-2.6266178266178266 0.0 0.0 0.0 
-2.6246642246642247 4.8828125e-05 0.0 0.0 
-2.6227106227106227 0.0 0.0 0.0 
-2.6207570207570208 0.0 0.0 0.0 
-2.618803418803419 0.0 0.0 0.0 
-2.616849816849817 0.0 0.0 0.0 
-2.614896214896215 0.0 0.0 0.0 
-2.612942612942613 0.0 0.0 0.0 
-2.610989010989011 4.8828125e-05 0.0 0.0 
-2.609035409035409 4.8828125e-05 0.0 0.0 
-2.607081807081807 0.0 0.0 0.0 
-2.605128205128205 4.8828125e-05 0.0 0.0 
-2.6031746031746033 0.0 0.0 0.0 
-2.6012210012210013 0.0 0.0 0.0 
-2.5992673992673994 0.0 0.0 0.0 
-2.5973137973137974 4.8828125e-05 0.0 0.0 
-2.5953601953601955 4.8828125e-05 0.0 0.0 
-2.5934065934065935 4.8828125e-05 0.0 0.0 
-2.591452991452991 0.0 0.0 0.0 
-2.589499389499389 0.0 0.0 0.0 
-2.5875457875457872 0.0 0.0 0.0 
-2.5855921855921853 0.0 0.0 0.0 
-2.5836385836385833 4.8828125e-05 0.0 0.0 
-2.5816849816849814 0.0 0.0 0.0 
-2.5797313797313794 0.0 0.0 0.0 
-2.5777777777777775 0.0 0.0 0.0 
-2.5758241758241756 0.0 0.0 0.0 
-2.5738705738705736 0.0 0.0 0.0 
-2.5719169719169717 0.0 0.0 0.0 
-2.5699633699633697 4.8828125e-05 0.0 0.0 
-2.5680097680097678 4.8828125e-05 0.0 0.0 
-2.566056166056166 4.8828125e-05 0.0 0.0 
-2.564102564102564 0.0 0.0 0.0 
-2.562148962148962 4.8828125e-05 0.0 0.0 
-2.56019536019536 4.8828125e-05 0.0 0.0 
-2.558241758241758 4.8828125e-05 0.0 0.0 
-2.556288156288156 9.765625e-05 0.0 0.0 
-2.554334554334554 0.0 0.0 0.0 
-2.552380952380952 9.765625e-05 0.0 0.0 
-2.5504273504273502 0.0 0.0 0.0 
-2.5484737484737483 0.0 0.0 0.0 
-2.5465201465201464 9.765625e-05 0.0 0.0 
-2.5445665445665444 0.0 0.0 0.0 
-2.5426129426129425 0.0 0.0 0.0 
-2.5406593406593405 0.0 0.0 0.0 
-2.5387057387057386 0.0 0.0 0.0 
-2.5367521367521366 0.0 0.0 0.0 
-2.5347985347985347 0.0 0.0 0.0 
-2.5328449328449327 4.8828125e-05 0.0 0.0 
-2.530891330891331 9.765625e-05 0.0 0.0 
-2.528937728937729 0.0 0.0 0.0 
-2.526984126984127 4.8828125e-05 0.0 0.0 
-2.525030525030525 0.0 0.0 0.0 
-2.523076923076923 4.8828125e-05 0.0 0.0 
-2.521123321123321 4.8828125e-05 0.0 0.0 
-2.519169719169719 0.0 0.0 0.0 
-2.517216117216117 0.0 0.0 0.0 
-2.515262515262515 0.0 0.0 0.0 
-2.5133089133089133 4.8828125e-05 0.0 0.0 
-2.5113553113553113 4.8828125e-05 0.0 0.0 
-2.5094017094017094 4.8828125e-05 0.0 0.0 
-2.5074481074481074 0.0 0.0 0.0 
-2.5054945054945055 0.0 0.0 0.0 
-2.5035409035409035 0.0 0.0 0.0 
-2.5015873015873016 0.0 0.0 0.0 
-2.4996336996336996 0.0 0.0 0.0 
-2.4976800976800977 4.8828125e-05 0.0 0.0 
-2.4957264957264957 4.8828125e-05 0.0 0.0 
-2.493772893772894 0.0 0.0 0.0 
-2.491819291819292 9.765625e-05 0.0 0.0 
-2.48986568986569 4.8828125e-05 0.0 0.0 
-2.487912087912088 0.0 0.0 0.0 
-2.485958485958486 0.0 0.0 0.0 
-2.484004884004884 0.0 0.0 0.0 
-2.482051282051282 9.765625e-05 0.0 0.0 
-2.48009768009768 0.0 0.0 0.0 
-2.478144078144078 0.0 0.0 0.0 
-2.4761904761904763 9.765625e-05 0.0 0.0 
-2.4742368742368743 0.0 0.0 0.0 
-2.4722832722832724 9.765625e-05 0.0 0.0 
-2.4703296703296704 0.0 0.0 0.0 
-2.4683760683760685 0.0 0.0 0.0 
-2.4664224664224665 4.8828125e-05 0.0 0.0 
-2.4644688644688646 4.8828125e-05 0.0 0.0 
-2.4625152625152626 0.0 0.0 0.0 
-2.4605616605616607 9.765625e-05 0.0 0.0 
-2.4586080586080588 9.765625e-05 0.0 0.0 
-2.456654456654457 4.8828125e-05 0.0 0.0 
-2.454700854700855 0.0 0.0 0.0 
-2.452747252747253 4.8828125e-05 0.0 0.0 
-2.450793650793651 0.0 0.0 0.0 
-2.448840048840049 4.8828125e-05 0.0 0.0 
-2.446886446886447 0.0 0.0 0.0 
-2.444932844932845 0.0 0.0 0.0 
-2.442979242979243 0.0 0.0 0.0 
-2.4410256410256412 0.0 0.0 0.0 
-2.4390720390720393 4.8828125e-05 0.0 0.0 
-2.4371184371184373 0.0 0.0 0.0 
-2.4351648351648354 4.8828125e-05 0.0 0.0 
-2.4332112332112334 0.0 0.0 0.0 
-2.4312576312576315 0.0 0.0 0.0 
-2.4293040293040296 4.8828125e-05 0.0 0.0 
-2.4273504273504276 0.0 0.0 0.0 
-2.4253968253968257 4.8828125e-05 0.0 0.0 
-2.4234432234432237 0.0 0.0 0.0 
-2.4214896214896218 0.0 0.0 0.0 
-2.41953601953602 4.8828125e-05 0.0 0.0 
-2.417582417582418 4.8828125e-05 0.0 0.0 
-2.415628815628816 4.8828125e-05 0.0 0.0 
-2.413675213675214 0.0 0.0 0.0 
-2.411721611721612 0.0 0.0 0.0 
-2.40976800976801 4.8828125e-05 0.0 0.0 
-2.407814407814408 4.8828125e-05 0.0 0.0 
-2.4058608058608058 9.765625e-05 0.0 0.0 
-2.403907203907204 4.8828125e-05 0.0 0.0 
-2.401953601953602 9.765625e-05 0.0 0.0 
-2.4 4.8828125e-05 0.0 0.0 
-2.398046398046398 9.765625e-05 0.0 0.0 
-2.396092796092796 4.8828125e-05 0.0 0.0 
-2.394139194139194 9.765625e-05 0.0 0.0 
-2.392185592185592 0.0 0.0 0.0 
-2.39023199023199 9.765625e-05 0.0 0.0 
-2.3882783882783882 4.8828125e-05 0.0 0.0 
-2.3863247863247863 0.0 0.0 0.0 
-2.3843711843711843 4.8828125e-05 0.0 0.0 
-2.3824175824175824 9.765625e-05 0.0 0.0 
-2.3804639804639804 4.8828125e-05 0.0 0.0 
-2.3785103785103785 9.765625e-05 0.0 0.0 
-2.3765567765567766 4.8828125e-05 0.0 0.0 
-2.3746031746031746 4.8828125e-05 0.0 0.0 
-2.3726495726495727 4.8828125e-05 0.0 0.0 
-2.3706959706959707 0.0 0.0 0.0 
-2.3687423687423688 4.8828125e-05 0.0 0.0 
-2.366788766788767 0.000146484375 0.0 0.0 
-2.364835164835165 0.0 0.0 0.0 
-2.362881562881563 4.8828125e-05 0.0 0.0 
-2.360927960927961 9.765625e-05 0.0 0.0 
-2.358974358974359 0.0 0.0 0.0 
-2.357020757020757 4.8828125e-05 0.0 0.0 
-2.355067155067155 4.8828125e-05 0.0 0.0 
-2.353113553113553 4.8828125e-05 0.0 0.0 
-2.3511599511599512 0.000146484375 0.0 0.0 
-2.3492063492063493 0.0 0.0 0.0 
-2.3472527472527474 0.0 0.0 0.0 
-2.3452991452991454 4.8828125e-05 0.0 0.0 
-2.3433455433455435 9.765625e-05 0.0 0.0 
-2.341391941391941 0.0001953125 0.0 0.0 
-2.339438339438339 4.8828125e-05 0.0 0.0 
-2.337484737484737 0.0001953125 0.0 0.0 
-2.3355311355311352 4.8828125e-05 0.0 0.0 
-2.3335775335775333 4.8828125e-05 0.0 0.0 
-2.3316239316239313 0.0 0.0 0.0 
-2.3296703296703294 4.8828125e-05 0.0 0.0 
-2.3277167277167274 0.0 0.0 0.0 
-2.3257631257631255 0.0 0.0 0.0 
-2.3238095238095235 4.8828125e-05 0.0 0.0 
-2.3218559218559216 9.765625e-05 0.0 0.0 
-2.3199023199023197 4.8828125e-05 0.0 0.0 
-2.3179487179487177 4.8828125e-05 0.0 0.0 
-2.3159951159951158 9.765625e-05 0.0 0.0 
-2.314041514041514 0.000244140625 0.0 0.0 
-2.312087912087912 0.0 0.0 0.0 
-2.31013431013431 0.0 0.0 0.0 
-2.308180708180708 4.8828125e-05 0.0 0.0 
-2.306227106227106 0.0 0.0 0.0 
-2.304273504273504 0.000146484375 0.0 0.0 
-2.302319902319902 0.0 0.0 0.0 
-2.3003663003663 4.8828125e-05 0.0 0.0 
-2.2984126984126982 0.0 0.0 0.0 
-2.2964590964590963 0.000146484375 0.0 0.0 
-2.2945054945054943 0.0 0.0 0.0 
-2.2925518925518924 9.765625e-05 0.0 0.0 
-2.2905982905982905 9.765625e-05 0.0 0.0 
-2.2886446886446885 0.000146484375 0.0 0.0 
-2.2866910866910866 4.8828125e-05 0.0 0.0 
-2.2847374847374846 4.8828125e-05 0.0 0.0 
-2.2827838827838827 9.765625e-05 0.0 0.0 
-2.2808302808302807 0.0 0.0 0.0 
-2.2788766788766788 4.8828125e-05 0.0 0.0 
-2.276923076923077 0.0 0.0 0.0 
-2.274969474969475 0.0001953125 0.0 0.0 
-2.273015873015873 4.8828125e-05 0.0 0.0 
-2.271062271062271 4.8828125e-05 0.0 0.0 
-2.269108669108669 4.8828125e-05 0.0 0.0 
-2.267155067155067 0.000146484375 0.0 0.0 
-2.265201465201465 0.0 0.0 0.0 
-2.263247863247863 0.0 0.0 0.0 
-2.2612942612942613 4.8828125e-05 0.0 0.0 
-2.2593406593406593 4.8828125e-05 0.0 0.0 
-2.2573870573870574 0.000146484375 0.0 0.0 
-2.2554334554334554 0.0 0.0 0.0 
-2.2534798534798535 4.8828125e-05 0.0 0.0 
-2.2515262515262515 9.765625e-05 0.0 0.0 
-2.2495726495726496 0.0 0.0 0.0 
-2.2476190476190476 0.000244140625 0.0 0.0 
-2.2456654456654457 4.8828125e-05 0.0 0.0 
-2.2437118437118437 0.000146484375 0.0 0.0 
-2.241758241758242 4.8828125e-05 0.0 0.0 
-2.23980463980464 9.765625e-05 0.0 0.0 
-2.237851037851038 9.765625e-05 0.0 0.0 
-2.235897435897436 4.8828125e-05 0.0 0.0 
-2.233943833943834 9.765625e-05 0.0 0.0 
-2.231990231990232 0.0 0.0 0.0 
-2.23003663003663 9.765625e-05 0.0 0.0 
-2.228083028083028 0.0 0.0 0.0 
-2.226129426129426 0.0 0.0 0.0 
-2.2241758241758243 0.0 0.0 0.0 
-2.2222222222222223 0.000146484375 0.0 0.0 
-2.2202686202686204 4.8828125e-05 0.0 0.0 
-2.2183150183150184 9.765625e-05 0.0 0.0 
-2.2163614163614165 9.765625e-05 0.0 0.0 
-2.2144078144078145 4.8828125e-05 0.0 0.0 
-2.2124542124542126 0.000146484375 0.0 0.0 
-2.2105006105006106 9.765625e-05 0.0 0.0 
-2.2085470085470087 0.0 0.0 0.0 
-2.2065934065934067 0.0001953125 0.0 0.0 
-2.204639804639805 4.8828125e-05 0.0 0.0 
-2.202686202686203 4.8828125e-05 0.0 0.0 
-2.200732600732601 4.8828125e-05 0.0 0.0 
-2.198778998778999 9.765625e-05 0.0 0.0 
-2.196825396825397 4.8828125e-05 0.0 0.0 
-2.194871794871795 0.0001953125 0.0 0.0 
-2.192918192918193 4.8828125e-05 0.0 0.0 
-2.190964590964591 0.0 0.0 0.0 
-2.1890109890109892 0.0 0.0 0.0 
-2.1870573870573873 0.0 0.0 0.0 
-2.1851037851037853 0.000146484375 0.0 0.0 
-2.1831501831501834 9.765625e-05 0.0 0.0 
-2.1811965811965814 4.8828125e-05 0.0 0.0 
-2.1792429792429795 0.0 0.0 0.0 
-2.1772893772893775 9.765625e-05 0.0 0.0 
-2.1753357753357756 0.0 0.0 0.0 
-2.1733821733821737 0.0 0.0 0.0 
-2.1714285714285717 4.8828125e-05 0.0 0.0 
-2.1694749694749698 4.8828125e-05 0.0 0.0 
-2.167521367521368 0.000146484375 0.0 0.0 
-2.165567765567766 4.8828125e-05 0.0 0.0 
-2.163614163614164 4.8828125e-05 0.0 0.0 
-2.161660561660562 4.8828125e-05 0.0 0.0 
-2.15970695970696 0.0001953125 0.0 0.0 
-2.157753357753358 0.0001953125 0.0 0.0 
-2.1557997557997557 4.8828125e-05 0.0 0.0 
-2.1538461538461537 0.0 0.0 0.0 
-2.151892551892552 0.0 0.0 0.0 
-2.14993894993895 4.8828125e-05 0.0 0.0 
-2.147985347985348 0.0 0.0 0.0 
-2.146031746031746 0.0 0.0 0.0 
-2.144078144078144 0.0001953125 0.0 0.0 
-2.142124542124542 4.8828125e-05 0.0 0.0 
-2.14017094017094 9.765625e-05 0.0 0.0 
-2.138217338217338 0.0 0.0 0.0 
-2.1362637362637362 9.765625e-05 0.0 0.0 
-2.1343101343101343 0.000244140625 0.0 0.0 
-2.1323565323565323 9.765625e-05 0.0 0.0 
-2.1304029304029304 9.765625e-05 0.0 0.0 
-2.1284493284493284 0.0 0.0 0.0 
-2.1264957264957265 9.765625e-05 0.0 0.0 
-2.1245421245421245 9.765625e-05 0.0 0.0 
-2.1225885225885226 4.8828125e-05 0.0 0.0 
-2.1206349206349207 0.000341796875 0.0 0.0 
-2.1186813186813187 0.0 0.0 0.0 
-2.1167277167277168 9.765625e-05 0.0 0.0 
-2.114774114774115 4.8828125e-05 0.0 0.0 
-2.112820512820513 9.765625e-05 0.0 0.0 
-2.110866910866911 4.8828125e-05 0.0 0.0 
-2.108913308913309 0.000146484375 0.0 0.0 
-2.106959706959707 0.000146484375 0.0 0.0 
-2.105006105006105 9.765625e-05 0.0 0.0 
-2.103052503052503 9.765625e-05 0.0 0.0 
-2.101098901098901 0.0 0.0 0.0 
-2.0991452991452992 0.0 0.0 0.0 
-2.0971916971916973 0.000244140625 0.0 0.0 
-2.0952380952380953 0.000146484375 0.0 0.0 
-2.0932844932844934 4.8828125e-05 0.0 0.0 
-2.091330891330891 9.765625e-05 0.0 0.0 
-2.089377289377289 4.8828125e-05 0.0 0.0 
-2.087423687423687 9.765625e-05 0.0 0.0 
-2.085470085470085 0.0 0.0 0.0 
-2.083516483516483 4.8828125e-05 0.0 0.0 
-2.0815628815628813 0.0 0.0 0.0 
-2.0796092796092793 4.8828125e-05 0.0 0.0 
-2.0776556776556774 9.765625e-05 0.0 0.0 
-2.0757020757020754 4.8828125e-05 0.0 0.0 
-2.0737484737484735 9.765625e-05 0.0 0.0 
-2.0717948717948715 4.8828125e-05 0.0 0.0 
-2.0698412698412696 4.8828125e-05 0.0 0.0 
-2.0678876678876676 4.8828125e-05 0.0 0.0 
-2.0659340659340657 9.765625e-05 0.0 0.0 
-2.0639804639804638 0.000146484375 0.0 0.0 
-2.062026862026862 9.765625e-05 0.0 0.0 
-2.06007326007326 4.8828125e-05 0.0 0.0 
-2.058119658119658 0.0 0.0 0.0 
-2.056166056166056 4.8828125e-05 0.0 0.0 
-2.054212454212454 4.8828125e-05 0.0 0.0 
-2.052258852258852 0.000146484375 0.0 0.0 
-2.05030525030525 0.000146484375 0.0 0.0 
-2.048351648351648 0.000146484375 0.0 0.0 
-2.0463980463980462 0.0 0.0 0.0 
-2.0444444444444443 9.765625e-05 0.0 0.0 
-2.0424908424908423 0.0 0.0 0.0 
-2.0405372405372404 9.765625e-05 0.0 0.0 
-2.0385836385836384 0.000341796875 0.0 0.0 
-2.0366300366300365 4.8828125e-05 0.0 0.0 
-2.0346764346764346 0.000146484375 0.0 0.0 
-2.0327228327228326 4.8828125e-05 0.0 0.0 
-2.0307692307692307 4.8828125e-05 0.0 0.0 
-2.0288156288156287 4.8828125e-05 0.0 0.0 
-2.0268620268620268 4.8828125e-05 0.0 0.0 
-2.024908424908425 0.000146484375 0.0 0.0 
-2.022954822954823 0.000146484375 0.0 0.0 
-2.021001221001221 0.000244140625 0.0 0.0 
-2.019047619047619 9.765625e-05 0.0 0.0 
-2.017094017094017 9.765625e-05 0.0 0.0 
-2.015140415140415 9.765625e-05 0.0 0.0 
-2.013186813186813 0.0001953125 0.0 0.0 
-2.011233211233211 0.0001953125 0.0 0.0 
-2.0092796092796092 0.000146484375 0.0 0.0 
-2.0073260073260073 0.0001953125 0.0 0.0 
-2.0053724053724054 0.0001953125 0.0 0.0 
-2.0034188034188034 9.765625e-05 0.0 0.0 
-2.0014652014652015 9.765625e-05 0.0 0.0 
-1.9995115995115995 0.000146484375 0.0 0.0 
-1.9975579975579976 0.000244140625 0.0 0.0 
-1.9956043956043956 4.8828125e-05 0.0 0.0 
-1.9936507936507937 9.765625e-05 0.0 0.0 
-1.9916971916971917 4.8828125e-05 0.0 0.0 
-1.9897435897435898 9.765625e-05 0.0 0.0 
-1.9877899877899878 0.000146484375 0.0 0.0 
-1.9858363858363859 0.000146484375 0.0 0.0 
-1.983882783882784 9.765625e-05 0.0 0.0 
-1.981929181929182 0.0 0.0 0.0 
-1.97997557997558 9.765625e-05 0.0 0.0 
-1.978021978021978 0.000244140625 0.0 0.0 
-1.9760683760683762 0.0001953125 0.0 0.0 
-1.9741147741147742 4.8828125e-05 0.0 0.0 
-1.9721611721611723 0.0001953125 0.0 0.0 
-1.9702075702075703 9.765625e-05 0.0 0.0 
-1.9682539682539684 9.765625e-05 0.0 0.0 
-1.9663003663003664 4.8828125e-05 0.0 0.0 
-1.9643467643467645 0.000146484375 0.0 0.0 
-1.9623931623931625 0.0 0.0 0.0 
-1.9604395604395606 0.000146484375 0.0 0.0 
-1.9584859584859586 0.0 0.0 0.0 
-1.9565323565323567 4.8828125e-05 0.0 0.0 
-1.9545787545787547 9.765625e-05 0.0 0.0 
-1.9526251526251528 0.0 0.0 0.0 
-1.9506715506715508 0.000146484375 0.0 0.0 
-1.948717948717949 9.765625e-05 0.0 0.0 
-1.946764346764347 0.000146484375 0.0 0.0 
-1.944810744810745 0.0001953125 0.0 0.0 
-1.942857142857143 0.000146484375 0.0 0.0 
-1.9409035409035411 0.000146484375 0.0 0.0 
-1.9389499389499392 4.8828125e-05 0.0 0.0 
-1.9369963369963372 0.000146484375 0.0 0.0 
-1.9350427350427348 0.0001953125 0.0 0.0 
-1.9330891330891329 4.8828125e-05 0.0 0.0 
-1.931135531135531 0.0001953125 0.0 0.0 
-1.929181929181929 0.0 0.0 0.0 
-1.927228327228327 9.765625e-05 0.0 0.0 
-1.925274725274725 0.000146484375 0.0 0.0 
-1.9233211233211231 4.8828125e-05 0.0 0.0 
-1.9213675213675212 0.000244140625 0.0 0.0 
-1.9194139194139193 9.765625e-05 0.0 0.0 
-1.9174603174603173 0.000146484375 0.0 0.0 
-1.9155067155067154 9.765625e-05 0.0 0.0 
-1.9135531135531134 4.8828125e-05 0.0 0.0 
-1.9115995115995115 0.000146484375 0.0 0.0 
-1.9096459096459095 0.0001953125 0.0 0.0 
-1.9076923076923076 4.8828125e-05 0.0 0.0 
-1.9057387057387056 0.000244140625 0.0 0.0 
-1.9037851037851037 0.0001953125 0.0 0.0 
-1.9018315018315017 0.0001953125 0.0 0.0 
-1.8998778998778998 0.000146484375 0.0 0.0 
-1.8979242979242978 4.8828125e-05 0.0 0.0 
-1.895970695970696 0.0001953125 0.0 0.0 
-1.894017094017094 4.8828125e-05 0.0 0.0 
-1.892063492063492 4.8828125e-05 0.0 0.0 
-1.89010989010989 9.765625e-05 0.0 0.0 
-1.888156288156288 0.000244140625 0.0 0.0 
-1.8862026862026862 4.8828125e-05 0.0 0.0 
-1.8842490842490842 0.000146484375 0.0 0.0 
-1.8822954822954823 4.8828125e-05 0.0 0.0 
-1.8803418803418803 4.8828125e-05 0.0 0.0 
-1.8783882783882784 9.765625e-05 0.0 0.0 
-1.8764346764346764 4.8828125e-05 0.0 0.0 
-1.8744810744810745 4.8828125e-05 0.0 0.0 
-1.8725274725274725 9.765625e-05 0.0 0.0 
-1.8705738705738706 0.000390625 0.0 0.0 
-1.8686202686202686 9.765625e-05 0.0 0.0 
-1.8666666666666667 4.8828125e-05 0.0 0.0 
-1.8647130647130647 0.0001953125 0.0 0.0 
-1.8627594627594628 0.0001953125 0.0 0.0 
-1.8608058608058609 0.000146484375 0.0 0.0 
-1.858852258852259 0.0001953125 0.0 0.0 
-1.856898656898657 9.765625e-05 0.0 0.0 
-1.854945054945055 0.000146484375 0.0 0.0 
-1.852991452991453 9.765625e-05 0.0 0.0 
-1.8510378510378511 0.000244140625 0.0 0.0 
-1.8490842490842492 9.765625e-05 0.0 0.0 
-1.8471306471306472 9.765625e-05 0.0 0.0 
-1.8451770451770453 9.765625e-05 0.0 0.0 
-1.8432234432234433 0.0 0.0 0.0 
-1.8412698412698414 0.000146484375 0.0 0.0 
-1.8393162393162394 0.0001953125 0.0 0.0 
-1.8373626373626375 4.8828125e-05 0.0 0.0 
-1.8354090354090355 4.8828125e-05 0.0 0.0 
-1.8334554334554336 0.0 0.0 0.0 
-1.8315018315018317 0.000146484375 0.0 0.0 
-1.8295482295482297 0.000146484375 0.0 0.0 
-1.8275946275946278 0.0001953125 0.0 0.0 
-1.8256410256410258 0.000146484375 0.0 0.0 
-1.8236874236874239 9.765625e-05 0.0 0.0 
-1.821733821733822 0.0001953125 0.0 0.0 
-1.81978021978022 4.8828125e-05 0.0 0.0 
-1.817826617826618 0.000146484375 0.0 0.0 
-1.815873015873016 0.000146484375 0.0 0.0 
-1.8139194139194141 0.000244140625 0.0 0.0 
-1.8119658119658117 0.0 0.0 0.0 
-1.8100122100122098 0.0001953125 0.0 0.0 
-1.8080586080586079 9.765625e-05 0.0 0.0 
-1.806105006105006 0.000341796875 0.0 0.0 
-1.804151404151404 0.000146484375 0.0 0.0 
-1.802197802197802 9.765625e-05 0.0 0.0 
-1.8002442002442 0.0001953125 0.0 0.0 
-1.7982905982905981 4.8828125e-05 0.0 0.0 
-1.7963369963369962 0.0001953125 0.0 0.0 
-1.7943833943833942 0.000244140625 0.0 0.0 
-1.7924297924297923 9.765625e-05 0.0 0.0 
-1.7904761904761903 9.765625e-05 0.0 0.0 
-1.7885225885225884 0.0001953125 0.0 0.0 
-1.7865689865689864 9.765625e-05 0.0 0.0 
-1.7846153846153845 0.000390625 0.0 0.0 
-1.7826617826617825 0.000341796875 0.0 0.0 
-1.7807081807081806 0.0001953125 0.0 0.0 
-1.7787545787545787 0.0001953125 0.0 0.0 
-1.7768009768009767 0.0001953125 0.0 0.0 
-1.7748473748473748 0.000244140625 0.0 0.0 
-1.7728937728937728 9.765625e-05 0.0 0.0 
-1.7709401709401709 0.000146484375 0.0 0.0 
-1.768986568986569 0.000341796875 0.0 0.0 
-1.767032967032967 0.00048828125 0.0 0.0 
-1.765079365079365 0.0001953125 0.0 0.0 
-1.763125763125763 0.0001953125 0.0 0.0 
-1.7611721611721611 0.000146484375 0.0 0.0 
-1.7592185592185592 0.000146484375 0.0 0.0 
-1.7572649572649572 0.000146484375 0.0 0.0 
-1.7553113553113553 0.0001953125 0.0 0.0 
-1.7533577533577533 9.765625e-05 0.0 0.0 
-1.7514041514041514 9.765625e-05 0.0 0.0 
-1.7494505494505495 0.0001953125 0.0 0.0 
-1.7474969474969475 9.765625e-05 0.0 0.0 
-1.7455433455433456 0.0001953125 0.0 0.0 
-1.7435897435897436 0.0001953125 0.0 0.0 
-1.7416361416361417 0.0001953125 0.0 0.0 
-1.7396825396825397 0.00029296875 0.0 0.0 
-1.7377289377289378 0.000390625 0.0 0.0 
-1.7357753357753358 0.000244140625 0.0 0.0 
-1.7338217338217339 0.0001953125 0.0 0.0 
-1.731868131868132 0.000146484375 0.0 0.0 
-1.72991452991453 0.0001953125 0.0 0.0 
-1.727960927960928 4.8828125e-05 0.0 0.0 
-1.726007326007326 0.00029296875 0.0 0.0 
-1.7240537240537241 9.765625e-05 0.0 0.0 
-1.7221001221001222 9.765625e-05 0.0 0.0 
-1.7201465201465203 0.000146484375 0.0 0.0 
-1.7181929181929183 0.000146484375 0.0 0.0 
-1.7162393162393164 9.765625e-05 0.0 0.0 
-1.7142857142857144 0.0001953125 0.0 0.0 
-1.7123321123321125 0.000146484375 0.0 0.0 
-1.7103785103785105 0.0001953125 0.0 0.0 
-1.7084249084249086 9.765625e-05 0.0 0.0 
-1.7064713064713066 9.765625e-05 0.0 0.0 
-1.7045177045177047 0.000341796875 0.0 0.0 
-1.7025641025641027 0.0001953125 0.0 0.0 
-1.7006105006105008 0.000146484375 0.0 0.0 
-1.6986568986568988 0.00029296875 0.0 0.0 
-1.696703296703297 0.00029296875 0.0 0.0 
-1.694749694749695 0.0001953125 0.0 0.0 
-1.692796092796093 9.765625e-05 0.0 0.0 
-1.690842490842491 0.0001953125 0.0 0.0 
-1.688888888888889 4.8828125e-05 0.0 0.0 
-1.6869352869352872 0.000341796875 0.0 0.0 
-1.6849816849816848 4.8828125e-05 0.0 0.0 
-1.6830280830280828 4.8828125e-05 0.0 0.0 
-1.6810744810744809 0.000146484375 0.0 0.0 
-1.679120879120879 4.8828125e-05 0.0 0.0 
-1.677167277167277 9.765625e-05 0.0 0.0 
-1.675213675213675 9.765625e-05 0.0 0.0 
-1.673260073260073 0.0001953125 0.0 0.0 
-1.6713064713064711 0.00029296875 0.0 0.0 
-1.6693528693528692 9.765625e-05 0.0 0.0 
-1.6673992673992672 0.000146484375 0.0 0.0 
-1.6654456654456653 0.000146484375 0.0 0.0 
-1.6634920634920634 4.8828125e-05 0.0 0.0 
-1.6615384615384614 4.8828125e-05 0.0 0.0 
-1.6595848595848595 0.000244140625 0.0 0.0 
-1.6576312576312575 4.8828125e-05 0.0 0.0 
-1.6556776556776556 9.765625e-05 0.0 0.0 
-1.6537240537240536 0.000439453125 0.0 0.0 
-1.6517704517704517 0.0001953125 0.0 0.0 
-1.6498168498168497 0.000390625 0.0 0.0 
-1.6478632478632478 0.000146484375 0.0 0.0 
-1.6459096459096458 0.000244140625 0.0 0.0 
-1.6439560439560439 0.00029296875 0.0 0.0 
-1.642002442002442 0.00029296875 0.0 0.0 
-1.64004884004884 0.000146484375 0.0 0.0 
-1.638095238095238 0.0001953125 0.0 0.0 
-1.636141636141636 0.000146484375 0.0 0.0 
-1.6341880341880342 4.8828125e-05 0.0 0.0 
-1.6322344322344322 0.000390625 0.0 0.0 
-1.6302808302808303 0.000146484375 0.0 0.0 
-1.6283272283272283 0.000146484375 0.0 0.0 
-1.6263736263736264 0.00029296875 0.0 0.0 
-1.6244200244200244 0.000146484375 0.0 0.0 
-1.6224664224664225 0.000341796875 0.0 0.0 
-1.6205128205128205 0.000146484375 0.0 0.0 
-1.6185592185592186 0.000341796875 0.0 0.0 
-1.6166056166056166 0.000244140625 0.0 0.0 
-1.6146520146520147 0.000244140625 0.0 0.0 
-1.6126984126984127 0.0 0.0 0.0 
-1.6107448107448108 9.765625e-05 0.0 0.0 
-1.6087912087912088 0.000390625 0.0 0.0 
-1.606837606837607 0.0001953125 0.0 0.0 
-1.604884004884005 0.000244140625 0.0 0.0 
-1.602930402930403 4.8828125e-05 0.0 0.0 
-1.600976800976801 0.0001953125 0.0 0.0 
-1.5990231990231991 0.000244140625 0.0 0.0 
-1.5970695970695972 0.000390625 0.0 0.0 
-1.5951159951159952 0.000244140625 0.0 0.0 
-1.5931623931623933 0.0001953125 0.0 0.0 
-1.5912087912087913 0.00029296875 0.0 0.0 
-1.5892551892551894 0.000146484375 0.0 0.0 
-1.5873015873015874 0.000146484375 0.0 0.0 
-1.5853479853479855 0.00029296875 0.0 0.0 
-1.5833943833943835 0.000341796875 0.0 0.0 
-1.5814407814407816 0.0001953125 0.0 0.0 
-1.5794871794871796 0.000390625 0.0 0.0 
-1.5775335775335777 4.8828125e-05 0.0 0.0 
-1.5755799755799758 0.000244140625 0.0 0.0 
-1.5736263736263738 0.000146484375 0.0 0.0 
-1.5716727716727719 4.8828125e-05 0.0 0.0 
-1.56971916971917 0.00029296875 0.0 0.0 
-1.567765567765568 9.765625e-05 0.0 0.0 
-1.565811965811966 0.000439453125 0.0 0.0 
-1.563858363858364 9.765625e-05 0.0 0.0 
-1.5619047619047617 0.00029296875 0.0 0.0 
-1.5599511599511597 0.00029296875 0.0 0.0 
-1.5579975579975578 0.000341796875 0.0 0.0 
-1.5560439560439558 0.0001953125 0.0 0.0 
-1.554090354090354 0.000439453125 0.0 0.0 
-1.552136752136752 0.000244140625 0.0 0.0 
-1.55018315018315 0.0001953125 0.0 0.0 
-1.548229548229548 4.8828125e-05 0.0 0.0 
-1.5462759462759461 0.00029296875 0.0 0.0 
-1.5443223443223442 0.000146484375 0.0 0.0 
-1.5423687423687422 0.000244140625 0.0 0.0 
-1.5404151404151403 9.765625e-05 0.0 0.0 
-1.5384615384615383 0.000244140625 0.0 0.0 
-1.5365079365079364 0.0001953125 0.0 0.0 
-1.5345543345543344 0.0001953125 0.0 0.0 
-1.5326007326007325 0.0001953125 0.0 0.0 
-1.5306471306471305 9.765625e-05 0.0 0.0 
-1.5286935286935286 0.0001953125 0.0 0.0 
-1.5267399267399266 0.00029296875 0.0 0.0 
-1.5247863247863247 0.000244140625 0.0 0.0 
-1.5228327228327228 0.000146484375 0.0 0.0 
-1.5208791208791208 0.0001953125 0.0 0.0 
-1.5189255189255189 0.00029296875 0.0 0.0 
-1.516971916971917 4.8828125e-05 0.0 0.0 
-1.515018315018315 0.0001953125 0.0 0.0 
-1.513064713064713 0.0001953125 0.0 0.0 
-1.511111111111111 0.000341796875 0.0 0.0 
-1.5091575091575091 0.0001953125 0.0 0.0 
-1.5072039072039072 0.000439453125 0.0 0.0 
-1.5052503052503052 0.0001953125 0.0 0.0 
-1.5032967032967033 0.000341796875 0.0 0.0 
-1.5013431013431013 0.0001953125 0.0 0.0 
-1.4993894993894994 0.0001953125 0.0 0.0 
-1.4974358974358974 9.765625e-05 0.0 0.0 
-1.4954822954822955 0.000244140625 0.0 0.0 
-1.4935286935286936 0.000146484375 0.0 0.0 
-1.4915750915750916 0.000244140625 0.0 0.0 
-1.4896214896214897 4.8828125e-05 0.0 0.0 
-1.4876678876678877 0.0001953125 0.0 0.0 
-1.4857142857142858 0.000244140625 0.0 0.0 
-1.4837606837606838 0.000244140625 0.0 0.0 
-1.4818070818070819 0.000390625 0.0 0.0 
-1.47985347985348 0.0001953125 0.0 0.0 
-1.477899877899878 0.00029296875 0.0 0.0 
-1.475946275946276 4.8828125e-05 0.0 0.0 
-1.473992673992674 0.000244140625 0.0 0.0 
-1.4720390720390721 0.000341796875 0.0 0.0 
-1.4700854700854702 0.000244140625 0.0 0.0 
-1.4681318681318682 0.000341796875 0.0 0.0 
-1.4661782661782663 0.00048828125 0.0 0.0 
-1.4642246642246644 0.000244140625 0.0 0.0 
-1.4622710622710624 4.8828125e-05 0.0 0.0 
-1.4603174603174605 0.000341796875 0.0 0.0 
-1.4583638583638585 0.000146484375 0.0 0.0 
-1.4564102564102566 0.0001953125 0.0 0.0 
-1.4544566544566546 0.000244140625 0.0 0.0 
-1.4525030525030527 4.8828125e-05 0.0 0.0 
-1.4505494505494507 0.00048828125 0.0 0.0 
-1.4485958485958488 0.000390625 0.0 0.0 
-1.4466422466422468 0.000244140625 0.0 0.0 
-1.4446886446886449 0.000244140625 0.0 0.0 
-1.442735042735043 0.00029296875 0.0 0.0 
-1.440781440781441 0.000146484375 0.0 0.0 
-1.438827838827839 0.0001953125 0.0 0.0 
-1.436874236874237 0.000439453125 0.0 0.0 
-1.4349206349206347 0.00029296875 0.0 0.0 
-1.4329670329670328 0.00029296875 0.0 0.0 
-1.4310134310134308 0.00029296875 0.0 0.0 
-1.4290598290598289 0.000146484375 0.0 0.0 
-1.427106227106227 0.000146484375 0.0 0.0 
-1.425152625152625 0.000244140625 0.0 0.0 
-1.423199023199023 0.00029296875 0.0 0.0 
-1.421245421245421 0.000341796875 0.0 0.0 
-1.4192918192918191 0.000146484375 0.0 0.0 
-1.4173382173382172 0.000390625 0.0 0.0 
-1.4153846153846152 0.000244140625 0.0 0.0 
-1.4134310134310133 9.765625e-05 0.0 0.0 
-1.4114774114774113 0.000390625 0.0 0.0 
-1.4095238095238094 0.00029296875 0.0 0.0 
-1.4075702075702075 0.00029296875 0.0 0.0 
-1.4056166056166055 0.000341796875 0.0 0.0 
-1.4036630036630036 0.000439453125 0.0 0.0 
-1.4017094017094016 0.0001953125 0.0 0.0 
-1.3997557997557997 0.00029296875 0.0 0.0 
-1.3978021978021977 0.000439453125 0.0 0.0 
-1.3958485958485958 0.0005859375 0.0 0.0 
-1.3938949938949938 0.000341796875 0.0 0.0 
-1.3919413919413919 0.000390625 0.0 0.0 
-1.38998778998779 0.0001953125 0.0 0.0 
-1.388034188034188 0.000244140625 0.0 0.0 
-1.386080586080586 0.000244140625 0.0 0.0 
-1.384126984126984 0.0001953125 0.0 0.0 
-1.3821733821733821 0.000341796875 0.0 0.0 
-1.3802197802197802 0.000244140625 0.0 0.0 
-1.3782661782661783 0.000244140625 0.0 0.0 
-1.3763125763125763 0.000341796875 0.0 0.0 
-1.3743589743589744 0.000439453125 0.0 0.0 
-1.3724053724053724 0.00048828125 0.0 0.0 
-1.3704517704517705 0.0001953125 0.0 0.0 
-1.3684981684981685 0.000537109375 0.0 0.0 
-1.3665445665445666 0.0001953125 0.0 0.0 
-1.3645909645909646 0.000439453125 0.0 0.0 
-1.3626373626373627 0.000341796875 0.0 0.0 
-1.3606837606837607 9.765625e-05 0.0 0.0 
-1.3587301587301588 0.000390625 0.0 0.0 
-1.3567765567765568 0.000439453125 0.0 0.0 
-1.354822954822955 0.000537109375 0.0 0.0 
-1.352869352869353 0.000537109375 0.0 0.0 
-1.350915750915751 0.000244140625 0.0 0.0 
-1.348962148962149 0.0001953125 0.0 0.0 
-1.347008547008547 0.000341796875 0.0 0.0 
-1.3450549450549452 0.000146484375 0.0 0.0 
-1.3431013431013432 9.765625e-05 0.0 0.0 
-1.3411477411477413 0.000439453125 0.0 0.0 
-1.3391941391941393 0.00048828125 0.0 0.0 
-1.3372405372405374 0.000244140625 0.0 0.0 
-1.3352869352869354 0.000341796875 0.0 0.0 
-1.3333333333333335 4.8828125e-05 0.0 0.0 
-1.3313797313797315 0.00029296875 0.0 0.0 
-1.3294261294261296 0.000341796875 0.0 0.0 
-1.3274725274725276 0.000244140625 0.0 0.0 
-1.3255189255189257 0.000244140625 0.0 0.0 
-1.3235653235653237 0.000390625 0.0 0.0 
-1.3216117216117218 0.000341796875 0.0 0.0 
-1.3196581196581199 0.00029296875 0.0 0.0 
-1.317704517704518 0.00029296875 0.0 0.0 
-1.315750915750916 0.000244140625 0.0 0.0 
-1.313797313797314 0.000390625 0.0 0.0 
-1.3118437118437116 0.000439453125 0.0 0.0 
-1.3098901098901097 0.00029296875 0.0 0.0 
-1.3079365079365077 0.000537109375 0.0 0.0 
-1.3059829059829058 0.000244140625 0.0 0.0 
-1.3040293040293038 0.0001953125 0.0 0.0 
-1.302075702075702 0.0001953125 0.0 0.0 
-1.3001221001221 0.0001953125 0.0 0.0 
-1.298168498168498 0.000244140625 0.0 0.0 
-1.296214896214896 0.0001953125 0.0 0.0 
-1.294261294261294 0.0001953125 0.0 0.0 
-1.2923076923076922 0.000341796875 0.0 0.0 
-1.2903540903540902 0.000390625 0.0 0.0 
-1.2884004884004883 0.000439453125 0.0 0.0 
-1.2864468864468863 0.00048828125 0.0 0.0 
-1.2844932844932844 0.000439453125 0.0 0.0 
-1.2825396825396824 0.000341796875 0.0 0.0 
-1.2805860805860805 0.000537109375 0.0 0.0 
-1.2786324786324785 0.000146484375 0.0 0.0 
-1.2766788766788766 0.000244140625 0.0 0.0 
-1.2747252747252746 0.000439453125 0.0 0.0 
-1.2727716727716727 9.765625e-05 0.0 0.0 
-1.2708180708180707 0.00029296875 0.0 0.0 
-1.2688644688644688 0.0001953125 0.0 0.0 
-1.2669108669108669 0.00029296875 0.0 0.0 
-1.264957264957265 0.000244140625 0.0 0.0 
-1.263003663003663 0.000439453125 0.0 0.0 
-1.261050061050061 0.000390625 0.0 0.0 
-1.259096459096459 0.000341796875 0.0 0.0 
-1.2571428571428571 0.000537109375 0.0 0.0 
-1.2551892551892552 0.000439453125 0.0 0.0 
-1.2532356532356532 0.000244140625 0.0 0.0 
-1.2512820512820513 0.000341796875 0.0 0.0 
-1.2493284493284493 0.0005859375 0.0 0.0 
-1.2473748473748474 0.000439453125 0.0 0.0 
-1.2454212454212454 0.000244140625 0.0 0.0 
-1.2434676434676435 0.000439453125 0.0 0.0 
-1.2415140415140415 0.00048828125 0.0 0.0 
-1.2395604395604396 0.000439453125 0.0 0.0 
-1.2376068376068377 0.00029296875 0.0 0.0 
-1.2356532356532357 0.000341796875 0.0 0.0 
-1.2336996336996338 0.000341796875 0.0 0.0 
-1.2317460317460318 0.000244140625 0.0 0.0 
-1.2297924297924299 0.0001953125 0.0 0.0 
-1.227838827838828 0.00048828125 0.0 0.0 
-1.225885225885226 0.000341796875 0.0 0.0 
-1.223931623931624 0.00048828125 0.0 0.0 
-1.221978021978022 0.000341796875 0.0 0.0 
-1.2200244200244201 0.000439453125 0.0 0.0 
-1.2180708180708182 0.00029296875 0.0 0.0 
-1.2161172161172162 0.000341796875 0.0 0.0 
-1.2141636141636143 0.000439453125 0.0 0.0 
-1.2122100122100123 0.00048828125 0.0 0.0 
-1.2102564102564104 0.000341796875 0.0 0.0 
-1.2083028083028085 0.000341796875 0.0 0.0 
-1.2063492063492065 0.000390625 0.0 0.0 
-1.2043956043956046 0.000537109375 0.0 0.0 
-1.2024420024420026 0.000390625 0.0 0.0 
-1.2004884004884007 0.000341796875 0.0 0.0 
-1.1985347985347987 0.000390625 0.0 0.0 
-1.1965811965811968 0.00029296875 0.0 0.0 
-1.1946275946275948 0.00048828125 0.0 0.0 
-1.1926739926739929 0.000390625 0.0 0.0 
-1.190720390720391 0.000146484375 0.0 0.0 
-1.188766788766789 0.000732421875 0.0 0.0 
-1.186813186813187 0.000390625 0.0 0.0 
-1.1848595848595846 0.000537109375 0.0 0.0 
-1.1829059829059827 0.000341796875 0.0 0.0 
-1.1809523809523808 0.000439453125 0.0 0.0 
-1.1789987789987788 0.000341796875 0.0 0.0 
-1.1770451770451769 0.00048828125 0.0 0.0 
-1.175091575091575 0.000341796875 0.0 0.0 
-1.173137973137973 0.00048828125 0.0 0.0 
-1.171184371184371 0.000439453125 0.0 0.0 
-1.169230769230769 0.000390625 0.0 0.0 
-1.1672771672771671 0.000537109375 0.0 0.0 
-1.1653235653235652 0.00048828125 0.0 0.0 
-1.1633699633699632 0.000634765625 0.0 0.0 
-1.1614163614163613 0.000390625 0.0 0.0 
-1.1594627594627593 0.000341796875 0.0 0.0 
-1.1575091575091574 0.000341796875 0.0 0.0 
-1.1555555555555554 0.0001953125 0.0 0.0 
-1.1536019536019535 0.0005859375 0.0 0.0 
-1.1516483516483516 0.000244140625 0.0 0.0 
-1.1496947496947496 0.00068359375 0.0 0.0 
-1.1477411477411477 0.000390625 0.0 0.0 
-1.1457875457875457 0.000390625 0.0 0.0 
-1.1438339438339438 0.00068359375 0.0 0.0 
-1.1418803418803418 0.000341796875 0.0 0.0 
-1.1399267399267399 0.000244140625 0.0 0.0 
-1.137973137973138 0.000244140625 0.0 0.0 
-1.136019536019536 0.000732421875 0.0 0.0 
-1.134065934065934 0.000341796875 0.0 0.0 
-1.132112332112332 0.000439453125 0.0 0.0 
-1.1301587301587301 0.000537109375 0.0 0.0 
-1.1282051282051282 0.000341796875 0.0 0.0 
-1.1262515262515262 0.000244140625 0.0 0.0 
-1.1242979242979243 0.000390625 0.0 0.0 
-1.1223443223443224 0.000439453125 0.0 0.0 
-1.1203907203907204 0.00048828125 0.0 0.0 
-1.1184371184371185 0.000634765625 0.0 0.0 
-1.1164835164835165 0.00029296875 0.0 0.0 
-1.1145299145299146 0.000390625 0.0 0.0 
-1.1125763125763126 0.000341796875 0.0 0.0 
-1.1106227106227107 0.00087890625 0.0 0.0 
-1.1086691086691087 0.000244140625 0.0 0.0 
-1.1067155067155068 0.00029296875 0.0 0.0 
-1.1047619047619048 0.000537109375 0.0 0.0 
-1.1028083028083029 0.0001953125 0.0 0.0 
-1.100854700854701 0.000341796875 0.0 0.0 
-1.098901098901099 0.0005859375 0.0 0.0 
-1.096947496947497 0.00048828125 0.0 0.0 
-1.094993894993895 0.000341796875 0.0 0.0 
-1.0930402930402932 0.000634765625 0.0 0.0 
-1.0910866910866912 0.00048828125 0.0 0.0 
-1.0891330891330893 0.0001953125 0.0 0.0 
-1.0871794871794873 0.0001953125 0.0 0.0 
-1.0852258852258854 0.000732421875 0.0 0.0 
-1.0832722832722834 0.00029296875 0.0 0.0 
-1.0813186813186815 0.00048828125 0.0 0.0 
-1.0793650793650795 0.000537109375 0.0 0.0 
-1.0774114774114776 0.000390625 0.0 0.0 
-1.0754578754578756 0.000341796875 0.0 0.0 
-1.0735042735042737 0.000634765625 0.0 0.0 
-1.0715506715506717 0.000341796875 0.0 0.0 
-1.0695970695970698 0.0005859375 0.0 0.0 
-1.0676434676434678 0.000732421875 0.0 0.0 
-1.065689865689866 0.00048828125 0.0 0.0 
-1.063736263736264 0.00048828125 0.0 0.0 
-1.0617826617826616 0.000634765625 0.0 0.0 
-1.0598290598290596 0.000390625 0.0 0.0 
-1.0578754578754577 0.000244140625 0.0 0.0 
-1.0559218559218557 0.000537109375 0.0 0.0 
-1.0539682539682538 0.000439453125 0.0 0.0 
-1.0520146520146518 0.000537109375 0.0 0.0 
-1.0500610500610499 0.000244140625 0.0 0.0 
-1.048107448107448 0.000537109375 0.0 0.0 
-1.046153846153846 0.00068359375 0.0 0.0 
-1.044200244200244 0.00048828125 0.0 0.0 
-1.042246642246642 0.000244140625 0.0 0.0 
-1.0402930402930401 0.00048828125 0.0 0.0 
-1.0383394383394382 0.000341796875 0.0 0.0 
-1.0363858363858363 0.000390625 0.0 0.0 
-1.0344322344322343 0.000439453125 0.0 0.0 
-1.0324786324786324 0.00048828125 0.0 0.0 
-1.0305250305250304 0.000341796875 0.0 0.0 
-1.0285714285714285 0.0005859375 0.0 0.0 
-1.0266178266178265 0.000390625 0.0 0.0 
-1.0246642246642246 0.000634765625 0.0 0.0 
-1.0227106227106226 0.00078125 0.0 0.0 
-1.0207570207570207 0.00048828125 0.0 0.0 
-1.0188034188034187 0.000537109375 0.0 0.0 
-1.0168498168498168 0.000390625 0.0 0.0 
-1.0148962148962148 0.00068359375 0.0 0.0 
-1.012942612942613 0.000439453125 0.0 0.0 
-1.010989010989011 0.000537109375 0.0 0.0 
-1.009035409035409 0.00048828125 0.0 0.0 
-1.007081807081807 0.000537109375 0.0 0.0 
-1.005128205128205 0.000439453125 0.0 0.0 
-1.0031746031746032 9.765625e-05 0.0 0.0 
-1.0012210012210012 0.000390625 0.006787109375 0.00712890625 
-0.9992673992673993 0.0005859375 0.0 9.765625e-05 
-0.9973137973137973 0.000439453125 0.0 4.8828125e-05 
-0.9953601953601954 0.000244140625 0.0 0.000146484375 
-0.9934065934065934 0.000439453125 0.0 9.765625e-05 
-0.9914529914529915 0.00048828125 0.0 4.8828125e-05 
-0.9894993894993895 0.000439453125 0.0 0.000146484375 
-0.9875457875457876 0.000634765625 0.0 0.0 
-0.9855921855921856 0.00068359375 0.0 0.000244140625 
-0.9836385836385837 0.000439453125 0.0 0.000146484375 
-0.9816849816849818 0.00068359375 0.0 0.0 
-0.9797313797313798 0.000439453125 0.0 9.765625e-05 
-0.9777777777777779 0.000634765625 0.0 0.000146484375 
-0.9758241758241759 0.000634765625 0.0 0.000146484375 
-0.973870573870574 0.000390625 0.0 0.000146484375 
-0.971916971916972 0.00068359375 0.0 0.000146484375 
-0.9699633699633701 0.0005859375 0.0 0.0001953125 
-0.9680097680097681 0.0005859375 0.0 0.0 
-0.9660561660561662 0.000634765625 0.0 4.8828125e-05 
-0.9641025641025642 0.000390625 0.0 9.765625e-05 
-0.9621489621489623 0.0005859375 0.0 9.765625e-05 
-0.9601953601953603 0.000732421875 0.0 9.765625e-05 
-0.9582417582417584 0.00068359375 0.0 9.765625e-05 
-0.9562881562881564 0.00078125 0.0 9.765625e-05 
-0.9543345543345545 0.000439453125 0.0 4.8828125e-05 
-0.9523809523809526 0.000439453125 0.0 4.8828125e-05 
-0.9504273504273506 0.000439453125 0.0 0.000244140625 
-0.9484737484737487 0.000439453125 0.0 0.000146484375 
-0.9465201465201467 0.000390625 0.0 0.000244140625 
-0.9445665445665448 0.000634765625 0.0 9.765625e-05 
-0.9426129426129428 0.000341796875 0.0 0.0 
-0.9406593406593409 0.000537109375 0.0 0.000146484375 
-0.9387057387057389 0.000390625 0.0 0.0001953125 
-0.936752136752137 0.000537109375 0.0 0.0 
-0.9347985347985346 0.00048828125 0.0 0.000146484375 
-0.9328449328449326 0.000830078125 0.0 0.0001953125 
-0.9308913308913307 0.000634765625 0.0 0.000146484375 
-0.9289377289377287 0.0005859375 0.0 0.0001953125 
-0.9269841269841268 0.000439453125 0.0 0.000146484375 
-0.9250305250305249 0.00068359375 0.0 9.765625e-05 
-0.9230769230769229 0.000439453125 0.0 0.0 
-0.921123321123321 0.00068359375 0.0 0.000146484375 
-0.919169719169719 0.0005859375 0.0 0.000244140625 
-0.9172161172161171 0.000390625 0.0 9.765625e-05 
-0.9152625152625151 0.00078125 0.0 0.000146484375 
-0.9133089133089132 0.000732421875 0.0 9.765625e-05 
-0.9113553113553112 0.0005859375 0.0 0.000146484375 
-0.9094017094017093 0.000390625 0.0 0.000146484375 
-0.9074481074481073 0.000634765625 0.0 4.8828125e-05 
-0.9054945054945054 0.000390625 0.0 0.000244140625 
-0.9035409035409034 0.0001953125 0.0 0.0001953125 
-0.9015873015873015 0.000830078125 0.0 0.000146484375 
-0.8996336996336995 0.000439453125 0.0 4.8828125e-05 
-0.8976800976800976 0.000537109375 0.0 9.765625e-05 
-0.8957264957264957 0.000439453125 0.0 0.000244140625 
-0.8937728937728937 0.000634765625 0.0 0.000244140625 
-0.8918192918192918 0.00068359375 0.0 9.765625e-05 
-0.8898656898656898 0.00048828125 0.0 0.0001953125 
-0.8879120879120879 0.000390625 0.0 0.0001953125 
-0.8859584859584859 0.000537109375 0.0 9.765625e-05 
-0.884004884004884 0.000634765625 0.0 0.000146484375 
-0.882051282051282 0.000390625 0.0 0.00029296875 
-0.8800976800976801 0.000439453125 0.0 4.8828125e-05 
-0.8781440781440781 0.0005859375 0.0 0.000244140625 
-0.8761904761904762 0.000341796875 0.0 4.8828125e-05 
-0.8742368742368742 0.000439453125 0.0 0.000146484375 
-0.8722832722832723 0.000439453125 0.0 0.000146484375 
-0.8703296703296703 0.0005859375 0.0 4.8828125e-05 
-0.8683760683760684 0.000537109375 0.0 0.00029296875 
-0.8664224664224665 0.00029296875 0.0 0.00029296875 
-0.8644688644688645 0.000732421875 0.0 0.000244140625 
-0.8625152625152626 0.0005859375 0.0 0.000146484375 
-0.8605616605616606 0.00029296875 0.0 0.000244140625 
-0.8586080586080587 0.00048828125 0.0 9.765625e-05 
-0.8566544566544567 0.000390625 0.0 0.0001953125 
-0.8547008547008548 0.000537109375 0.0 0.0001953125 
-0.8527472527472528 0.00048828125 0.0 0.000146484375 
-0.8507936507936509 0.00048828125 0.0 0.000390625 
-0.8488400488400489 0.000634765625 0.0 4.8828125e-05 
-0.846886446886447 0.000439453125 0.0 0.000146484375 
-0.844932844932845 0.00048828125 0.0 0.0001953125 
-0.8429792429792431 0.000341796875 0.0 0.000146484375 
-0.8410256410256411 0.00048828125 0.0 4.8828125e-05 
-0.8390720390720392 0.000439453125 0.0 0.000439453125 
-0.8371184371184373 0.0005859375 0.0 0.000244140625 
-0.8351648351648353 0.00048828125 0.0 0.000146484375 
-0.8332112332112334 0.00068359375 0.0 0.000341796875 
-0.8312576312576314 0.000537109375 0.0 0.0001953125 
-0.8293040293040295 0.0005859375 0.0 0.000244140625 
-0.8273504273504275 0.000341796875 0.0 0.000244140625 
-0.8253968253968256 0.00029296875 0.0 0.00029296875 
-0.8234432234432236 0.000390625 0.0 0.0001953125 
-0.8214896214896217 0.00068359375 0.0 0.00029296875 
-0.8195360195360197 0.000634765625 0.0 0.0 
-0.8175824175824178 0.000390625 0.0 9.765625e-05 
-0.8156288156288158 0.0005859375 0.0 0.00029296875 
-0.8136752136752139 0.000634765625 0.0 9.765625e-05 
-0.8117216117216115 0.00048828125 0.0 0.0001953125 
-0.8097680097680096 0.0005859375 0.0 0.000439453125 
-0.8078144078144076 0.00087890625 0.0 0.0001953125 
-0.8058608058608057 0.000244140625 0.0 0.00048828125 
-0.8039072039072037 0.000732421875 0.0 0.00048828125 
-0.8019536019536018 0.00048828125 0.0 0.000146484375 
-0.7999999999999998 0.0005859375 0.0 0.000341796875 
-0.7980463980463979 0.000537109375 0.0 0.000390625 
-0.7960927960927959 0.000634765625 0.0 0.0001953125 
-0.794139194139194 0.000830078125 0.0 0.000244140625 
-0.792185592185592 0.00029296875 0.0 0.000244140625 
-0.7902319902319901 0.00048828125 0.0 0.000244140625 
-0.7882783882783881 0.000732421875 0.0 0.0001953125 
-0.7863247863247862 0.000732421875 0.0 0.00029296875 
-0.7843711843711842 0.0005859375 0.0 0.00029296875 
-0.7824175824175823 0.00078125 0.0 0.000244140625 
-0.7804639804639804 0.000537109375 0.0 0.000537109375 
-0.7785103785103784 0.00087890625 0.0 0.00029296875 
-0.7765567765567765 0.0005859375 0.0 0.0001953125 
-0.7746031746031745 0.00078125 0.0 0.000439453125 
-0.7726495726495726 0.000390625 0.0 0.000390625 
-0.7706959706959706 0.00048828125 0.0 0.00029296875 
-0.7687423687423687 0.000830078125 0.0 0.000341796875 
-0.7667887667887667 0.000439453125 0.0 0.000244140625 
-0.7648351648351648 0.0005859375 0.0 0.00048828125 
-0.7628815628815628 0.00029296875 0.0 0.000341796875 
-0.7609279609279609 0.000537109375 0.0 0.00048828125 
-0.7589743589743589 0.000439453125 0.0 0.000537109375 
-0.757020757020757 0.000732421875 0.0 0.00048828125 
-0.755067155067155 0.000732421875 0.0 0.000390625 
-0.7531135531135531 0.0005859375 0.0 0.000537109375 
-0.7511599511599512 0.000830078125 0.0 0.000390625 
-0.7492063492063492 0.000439453125 0.0 0.000390625 
-0.7472527472527473 0.000537109375 0.0 0.000439453125 
-0.7452991452991453 0.00078125 0.0 0.00029296875 
-0.7433455433455434 0.000537109375 0.0 0.000439453125 
-0.7413919413919414 0.000830078125 0.0 0.000341796875 
-0.7394383394383395 0.0005859375 0.0 0.000341796875 
-0.7374847374847375 0.000537109375 0.0 0.000537109375 
-0.7355311355311356 0.000390625 0.0 0.000537109375 
-0.7335775335775336 0.000537109375 0.0 9.765625e-05 
-0.7316239316239317 0.000439453125 0.0 0.00048828125 
-0.7296703296703297 0.000732421875 0.0 0.0005859375 
-0.7277167277167278 0.000634765625 0.0 0.00029296875 
-0.7257631257631258 0.000439453125 0.0 0.000341796875 
-0.7238095238095239 0.0009765625 0.0 0.000439453125 
-0.721855921855922 0.000537109375 0.0 0.00029296875 
-0.71990231990232 0.000732421875 0.0 0.000341796875 
-0.7179487179487181 0.00068359375 0.0 0.0001953125 
-0.7159951159951161 0.000634765625 0.0 0.00048828125 
-0.7140415140415142 0.000341796875 0.0 0.000390625 
-0.7120879120879122 0.00068359375 0.0 0.000537109375 
-0.7101343101343103 0.000439453125 0.0 0.000390625 
-0.7081807081807083 0.000439453125 0.0 0.000341796875 
-0.7062271062271064 0.000732421875 0.0 0.000341796875 
-0.7042735042735044 0.000537109375 0.0 0.000634765625 
-0.7023199023199025 0.0005859375 0.0 0.000537109375 
-0.7003663003663005 0.000390625 0.0 0.000537109375 
-0.6984126984126986 0.000634765625 0.0 0.00048828125 
-0.6964590964590966 0.00029296875 0.0 0.000341796875 
-0.6945054945054947 0.000634765625 0.0 0.0005859375 
-0.6925518925518928 0.000390625 0.0 9.765625e-05 
-0.6905982905982908 0.000537109375 0.0 0.00048828125 
-0.6886446886446889 0.00048828125 0.0 9.765625e-05 
-0.6866910866910869 0.000537109375 0.0 0.00068359375 
-0.6847374847374845 0.0005859375 0.0 0.000537109375 
-0.6827838827838826 0.000537109375 0.0 0.0005859375 
-0.6808302808302806 0.000732421875 0.0 0.00068359375 
-0.6788766788766787 0.00078125 0.0 0.00078125 
-0.6769230769230767 0.00068359375 0.0 0.000537109375 
-0.6749694749694748 0.000732421875 0.0 0.000537109375 
-0.6730158730158728 0.0005859375 0.0 0.000390625 
-0.6710622710622709 0.000830078125 0.0 0.00048828125 
-0.669108669108669 0.000830078125 0.0 0.000439453125 
-0.667155067155067 0.000390625 0.0 0.00048828125 
-0.6652014652014651 0.00068359375 0.0 0.000439453125 
-0.6632478632478631 0.00078125 0.0 0.000439453125 
-0.6612942612942612 0.000439453125 0.0 0.00068359375 
-0.6593406593406592 0.000390625 0.0 0.000634765625 
-0.6573870573870573 0.000537109375 0.0 0.000341796875 
-0.6554334554334553 0.0005859375 0.0 0.000537109375 
-0.6534798534798534 0.000537109375 0.0 0.000341796875 
-0.6515262515262514 0.0005859375 0.0 0.00078125 
-0.6495726495726495 0.000537109375 0.0 0.00048828125 
-0.6476190476190475 0.0009765625 0.0 0.000390625 
-0.6456654456654456 0.00048828125 0.0 0.00068359375 
-0.6437118437118436 0.00048828125 0.0 0.000537109375 
-0.6417582417582417 0.000390625 0.0 0.0005859375 
-0.6398046398046398 0.0005859375 0.0 0.000732421875 
-0.6378510378510378 0.00048828125 0.0 0.000634765625 
-0.6358974358974359 0.000732421875 0.0 0.0005859375 
-0.6339438339438339 0.0005859375 0.0 0.000146484375 
-0.631990231990232 0.0005859375 0.0 0.000927734375 
-0.63003663003663 0.000732421875 0.0 0.000634765625 
-0.6280830280830281 0.001123046875 0.0 0.000341796875 
-0.6261294261294261 0.00078125 0.0 0.00029296875 
-0.6241758241758242 0.00068359375 0.0 0.00078125 
-0.6222222222222222 0.00068359375 0.0 0.000634765625 
-0.6202686202686203 0.000732421875 0.0 0.000830078125 
-0.6183150183150183 0.0005859375 0.0 0.00078125 
-0.6163614163614164 0.00048828125 0.0 0.00068359375 
-0.6144078144078144 0.000830078125 0.0 0.0005859375 
-0.6124542124542125 0.00087890625 0.0 0.000634765625 
-0.6105006105006106 0.000390625 0.0 0.00048828125 
-0.6085470085470086 0.000634765625 0.0 0.000927734375 
-0.6065934065934067 0.000830078125 0.0 0.001123046875 
-0.6046398046398047 0.00048828125 0.0 0.00107421875 
-0.6026862026862028 0.00068359375 0.0 0.00078125 
-0.6007326007326008 0.000634765625 0.0 0.00087890625 
-0.5987789987789989 0.00048828125 0.0 0.0005859375 
-0.5968253968253969 0.000732421875 0.0 0.00078125 
-0.594871794871795 0.000537109375 0.0 0.000634765625 
-0.592918192918193 0.000732421875 0.0 0.000732421875 
-0.5909645909645911 0.00048828125 0.0 0.000732421875 
-0.5890109890109891 0.000244140625 0.0 0.00078125 
-0.5870573870573872 0.000537109375 0.0 0.00048828125 
-0.5851037851037852 0.0009765625 0.0 0.000732421875 
-0.5831501831501833 0.000732421875 0.0 0.000439453125 
-0.5811965811965814 0.0005859375 0.0 0.00078125 
-0.5792429792429794 0.00048828125 0.0 0.000732421875 
-0.5772893772893775 0.00068359375 0.0 0.000732421875 
-0.5753357753357755 0.000927734375 0.0 0.0009765625 
-0.5733821733821736 0.000830078125 0.0 0.000732421875 
-0.5714285714285716 0.00078125 0.0 0.00087890625 
-0.5694749694749697 0.000732421875 0.0 0.00107421875 
-0.5675213675213677 0.000439453125 0.0 0.000634765625 
-0.5655677655677658 0.0005859375 0.0 0.000439453125 
-0.5636141636141638 0.000439453125 0.0 0.000537109375 
-0.5616605616605614 0.000390625 0.0 0.00068359375 
-0.5597069597069595 0.000537109375 0.0 0.000537109375 
-0.5577533577533575 0.000537109375 0.0 0.000732421875 
-0.5557997557997556 0.0005859375 0.0 0.00068359375 
-0.5538461538461537 0.00078125 0.0 0.000634765625 
-0.5518925518925517 0.00068359375 0.0 0.000634765625 
-0.5499389499389498 0.000732421875 0.0 0.00078125 
-0.5479853479853478 0.000732421875 0.0 0.00068359375 
-0.5460317460317459 0.00048828125 0.0 0.001025390625 
-0.5440781440781439 0.0009765625 0.0 0.000927734375 
-0.542124542124542 0.00068359375 0.0 0.000927734375 
-0.54017094017094 0.000927734375 0.0 0.00068359375 
-0.5382173382173381 0.00048828125 0.0 0.001318359375 
-0.5362637362637361 0.0005859375 0.0 0.0005859375 
-0.5343101343101342 0.00078125 0.0 0.001416015625 
-0.5323565323565322 0.000537109375 0.0 0.000830078125 
-0.5304029304029303 0.000830078125 0.0 0.00078125 
-0.5284493284493283 0.00068359375 0.0 0.0005859375 
-0.5264957264957264 0.00078125 0.0 0.00087890625 
-0.5245421245421245 0.0005859375 0.0 0.000732421875 
-0.5225885225885225 0.000634765625 0.0 0.001171875 
-0.5206349206349206 0.0005859375 0.0 0.00087890625 
-0.5186813186813186 0.000537109375 0.0 0.000830078125 
-0.5167277167277167 0.000634765625 0.0 0.000927734375 
-0.5147741147741147 0.000537109375 0.0 0.000927734375 
-0.5128205128205128 0.0013671875 0.0 0.001171875 
-0.5108669108669108 0.000830078125 0.0 0.001025390625 
-0.5089133089133089 0.00048828125 0.0 0.001318359375 
-0.5069597069597069 0.0005859375 0.0 0.001318359375 
-0.505006105006105 0.00078125 0.0 0.001171875 
-0.503052503052503 0.00029296875 0.0 0.000927734375 
-0.5010989010989011 0.00048828125 0.0 0.00126953125 
-0.49914529914529915 0.000830078125 0.0 0.00078125 
-0.4971916971916972 0.000439453125 0.0 0.000634765625 
-0.49523809523809526 0.000927734375 0.0 0.001220703125 
-0.4932844932844933 0.00078125 0.0 0.0005859375 
-0.49133089133089136 0.00087890625 0.0 0.00087890625 
-0.4893772893772894 0.000927734375 0.0 0.00078125 
-0.48742368742368747 0.00068359375 0.0 0.0013671875 
-0.4854700854700855 0.000634765625 0.0 0.000927734375 
-0.4835164835164836 0.000634765625 0.0 0.00087890625 
-0.48156288156288163 0.000537109375 0.0 0.00126953125 
-0.4796092796092797 0.00068359375 0.0 0.001025390625 
-0.47765567765567774 0.00048828125 0.0 0.001171875 
-0.4757020757020758 0.0005859375 0.0 0.001171875 
-0.47374847374847384 0.000341796875 0.0 0.000927734375 
-0.4717948717948719 0.000634765625 0.0 0.000732421875 
-0.46984126984126995 0.0005859375 0.0 0.000830078125 
-0.467887667887668 0.00078125 0.0 0.00087890625 
-0.46593406593406606 0.00078125 0.0 0.001171875 
-0.4639804639804641 0.000537109375 0.0 0.001318359375 
-0.46202686202686216 0.0009765625 0.0 0.00107421875 
-0.4600732600732602 0.00087890625 0.0 0.0015625 
-0.45811965811965827 0.000830078125 0.0 0.00107421875 
-0.4561660561660563 0.00048828125 0.0 0.00107421875 
-0.4542124542124544 0.0005859375 0.0 0.001171875 
-0.45225885225885243 0.000830078125 0.0 0.001025390625 
-0.4503052503052505 0.000732421875 0.0 0.00078125 
-0.44835164835164854 0.000634765625 0.0 0.001171875 
-0.4463980463980466 0.00048828125 0.0 0.001611328125 
-0.44444444444444464 0.000634765625 0.0 0.001416015625 
-0.4424908424908427 0.000732421875 0.0 0.00146484375 
-0.44053724053724075 0.0009765625 0.0 0.00126953125 
-0.4385836385836388 0.000927734375 0.0 0.00126953125 
-0.43663003663003686 0.000732421875 0.0 0.0017578125 
-0.43467643467643446 0.00068359375 0.0 0.000927734375 
-0.4327228327228325 0.001123046875 0.0 0.001220703125 
-0.43076923076923057 0.00087890625 0.0 0.0009765625 
-0.4288156288156286 0.000634765625 0.0 0.001513671875 
-0.4268620268620267 0.0005859375 0.0 0.001171875 
-0.42490842490842473 0.0005859375 0.0 0.001220703125 
-0.4229548229548228 0.000634765625 0.0 0.00126953125 
-0.42100122100122084 0.0005859375 0.0 0.0009765625 
-0.4190476190476189 0.000927734375 0.0 0.00078125 
-0.41709401709401694 0.000634765625 0.0 0.0009765625 
-0.415140415140415 0.0009765625 0.0 0.001171875 
-0.41318681318681305 0.000537109375 0.0 0.0009765625 
-0.4112332112332111 0.00078125 0.0 0.001416015625 
-0.40927960927960916 0.00068359375 0.0 0.00107421875 
-0.4073260073260072 0.000830078125 0.0 0.0015625 
-0.40537240537240526 0.000830078125 0.0 0.001806640625 
-0.4034188034188033 0.00087890625 4.8828125e-05 0.000732421875 
-0.40146520146520137 0.000927734375 0.0 0.0013671875 
-0.3995115995115994 0.00107421875 0.0 0.00146484375 
-0.3975579975579975 0.0009765625 0.0 0.0013671875 
-0.39560439560439553 0.000830078125 0.0 0.001123046875 
-0.3936507936507936 0.000830078125 0.0 0.00107421875 
-0.39169719169719164 0.000634765625 4.8828125e-05 0.001025390625 
-0.3897435897435897 0.000634765625 0.0 0.00126953125 
-0.38778998778998774 0.00068359375 0.0 0.001123046875 
-0.3858363858363858 0.000732421875 0.0 0.001513671875 
-0.38388278388278385 0.0009765625 0.0 0.001806640625 
-0.3819291819291819 0.00068359375 0.0 0.001953125 
-0.37997557997557996 0.00068359375 0.0 0.001513671875 
-0.378021978021978 0.0009765625 0.0 0.00126953125 
-0.37606837606837606 0.000439453125 0.0 0.00126953125 
-0.3741147741147741 0.000732421875 0.0 0.001171875 
-0.37216117216117217 0.000732421875 0.0 0.001513671875 
-0.3702075702075702 0.00078125 0.0 0.001513671875 
-0.3682539682539683 0.00087890625 0.0 0.001416015625 
-0.36630036630036633 0.000927734375 0.0 0.001220703125 
-0.3643467643467644 0.000927734375 0.0 0.00146484375 
-0.36239316239316244 0.000537109375 0.0 0.001904296875 
-0.3604395604395605 0.00048828125 0.0 0.001513671875 
-0.35848595848595854 0.001123046875 0.0 0.00146484375 
-0.3565323565323566 0.00048828125 0.0 0.0009765625 
-0.35457875457875465 0.001025390625 0.0 0.0013671875 
-0.3526251526251527 0.000927734375 0.0 0.001220703125 
-0.35067155067155076 0.00068359375 0.0 0.00166015625 
-0.3487179487179488 0.0005859375 0.0 0.001513671875 
-0.34676434676434686 0.00107421875 0.0 0.001171875 
-0.3448107448107449 0.00087890625 0.0 0.000927734375 
-0.34285714285714297 0.000634765625 0.0 0.001025390625 
-0.340903540903541 0.000732421875 0.0 0.001318359375 
-0.3389499389499391 0.000634765625 0.0 0.001904296875 
-0.33699633699633713 0.001025390625 0.0 0.00126953125 
-0.3350427350427352 0.00048828125 0.0 0.002001953125 
-0.33308913308913324 0.001123046875 0.0 0.0015625 
-0.3311355311355313 0.00068359375 4.8828125e-05 0.001416015625 
-0.32918192918192934 0.00107421875 0.0 0.001611328125 
-0.3272283272283274 0.00068359375 0.0 0.001708984375 
-0.32527472527472545 0.000732421875 0.0 0.00185546875 
-0.3233211233211235 0.00068359375 0.0 0.001513671875 
-0.32136752136752156 0.00048828125 0.0 0.001123046875 
-0.3194139194139196 0.00087890625 0.0 0.00126953125 
-0.31746031746031766 0.00068359375 0.0 0.002001953125 
-0.3155067155067157 0.00078125 0.0 0.00107421875 
-0.31355311355311377 0.000927734375 0.0 0.00185546875 
-0.3115995115995114 0.00087890625 0.0 0.000830078125 
-0.30964590964590943 0.0009765625 0.0 0.001171875 
-0.3076923076923075 0.000927734375 0.0 0.002197265625 
-0.30573870573870554 0.00078125 0.0 0.00244140625 
-0.3037851037851036 0.000732421875 0.0 0.00107421875 
-0.30183150183150165 0.000390625 0.0 0.001904296875 
-0.2998778998778997 0.001025390625 0.0 0.001708984375 
-0.29792429792429775 0.000634765625 0.0 0.001806640625 
-0.2959706959706958 0.00087890625 0.0 0.0017578125 
-0.29401709401709386 0.000634765625 0.0 0.0015625 
-0.2920634920634919 0.00078125 0.0 0.001611328125 
-0.29010989010988997 0.000732421875 0.0 0.00126953125 
-0.288156288156288 0.00087890625 0.0 0.0017578125 
-0.2862026862026861 0.00029296875 0.0 0.00185546875 
-0.2842490842490841 0.00078125 0.0 0.00146484375 
-0.2822954822954822 0.00068359375 0.0 0.001708984375 
-0.28034188034188023 0.00087890625 0.0 0.00205078125 
-0.2783882783882783 0.0005859375 0.0 0.001318359375 
-0.27643467643467634 0.00078125 0.0 0.0015625 
-0.2744810744810744 0.000830078125 0.0 0.001611328125 
-0.27252747252747245 0.000537109375 0.0 0.001416015625 
-0.2705738705738705 0.000634765625 0.0 0.0013671875 
-0.26862026862026855 0.00078125 0.0 0.001220703125 
-0.2666666666666666 0.000732421875 0.0 0.001318359375 
-0.26471306471306466 0.000927734375 0.0 0.001708984375 
-0.2627594627594627 0.00078125 0.0 0.001806640625 
-0.26080586080586077 0.000732421875 0.0 0.0015625 
-0.2588522588522588 0.00068359375 0.0 0.0015625 
-0.2568986568986569 0.000634765625 0.0 0.001708984375 
-0.2549450549450549 0.00068359375 0.0 0.001171875 
-0.252991452991453 0.000927734375 0.0 0.00166015625 
-0.25103785103785103 0.001025390625 0.0 0.001318359375 
-0.2490842490842491 0.00048828125 0.0 0.001611328125 
-0.24713064713064714 0.00068359375 0.0 0.002001953125 
-0.2451770451770452 0.000634765625 0.0 0.001513671875 
-0.24322344322344325 0.000732421875 0.0 0.001708984375 
-0.2412698412698413 0.000634765625 0.0 0.001513671875 
-0.23931623931623935 0.000537109375 0.0 0.001220703125 
-0.2373626373626374 0.00068359375 0.0 0.001611328125 
-0.23540903540903546 0.00087890625 0.0 0.001904296875 
-0.23345543345543351 0.000830078125 0.0 0.00166015625 
-0.23150183150183157 0.000634765625 0.0 0.002001953125 
-0.22954822954822962 0.00048828125 0.0 0.001513671875 
-0.22759462759462767 0.000927734375 0.0 0.002099609375 
-0.22564102564102573 0.00068359375 0.0 0.001123046875 
-0.22368742368742378 0.00087890625 0.0 0.001611328125 
-0.22173382173382183 0.000830078125 0.0 0.0017578125 
-0.2197802197802199 0.00078125 0.0 0.001123046875 
-0.21782661782661794 0.00087890625 0.0 0.001953125 
-0.215873015873016 0.000830078125 0.0 0.0009765625 
-0.21391941391941405 0.00107421875 0.0 0.002099609375 
-0.2119658119658121 0.000732421875 0.0 0.002099609375 
-0.21001221001221015 0.00078125 0.0 0.00166015625 
-0.2080586080586082 0.000634765625 0.0 0.002490234375 
-0.20610500610500626 0.000732421875 0.0 0.002001953125 
-0.20415140415140431 0.001171875 0.0 0.00166015625 
-0.20219780219780237 0.000537109375 0.0 0.0013671875 
-0.20024420024420042 0.00048828125 0.0 0.00205078125 
-0.19829059829059847 0.000830078125 0.0 0.00185546875 
-0.19633699633699653 0.00078125 0.0 0.001806640625 
-0.19438339438339458 0.000732421875 0.0 0.00146484375 
-0.19242979242979263 0.0009765625 0.0 0.002294921875 
-0.1904761904761907 0.000927734375 0.0 0.001220703125 
-0.18852258852258874 0.00078125 0.0 0.002392578125 
-0.1865689865689868 0.001025390625 0.0 0.0015625 
-0.1846153846153844 0.00107421875 0.0 0.00185546875 
-0.18266178266178246 0.000634765625 0.0 0.0015625 
-0.1807081807081805 0.00048828125 0.0 0.001953125 
-0.17875457875457856 0.00068359375 0.0 0.001611328125 
-0.17680097680097662 0.00078125 0.0 0.001953125 
-0.17484737484737467 0.000830078125 0.0 0.0015625 
-0.17289377289377272 0.00068359375 0.0 0.001806640625 
-0.17094017094017078 0.00107421875 0.0 0.00263671875 
-0.16898656898656883 0.000634765625 0.0 0.001708984375 
-0.16703296703296688 0.000439453125 0.0 0.00244140625 
-0.16507936507936494 0.000830078125 0.0 0.001806640625 
-0.163125763125763 0.000927734375 0.0 0.00205078125 
-0.16117216117216104 0.0005859375 0.0 0.002099609375 
-0.1592185592185591 0.001318359375 0.0 0.001318359375 
-0.15726495726495715 0.000830078125 0.0 0.00166015625 
-0.1553113553113552 0.000732421875 0.0 0.001025390625 
-0.15335775335775326 0.00078125 0.0 0.001708984375 
-0.1514041514041513 0.000732421875 0.0 0.002490234375 
-0.14945054945054936 0.000537109375 0.0 0.00205078125 
-0.14749694749694742 0.000830078125 0.0 0.001513671875 
-0.14554334554334547 0.001025390625 0.0 0.00166015625 
-0.14358974358974352 0.000439453125 0.0 0.001318359375 
-0.14163614163614158 0.00068359375 0.0 0.0017578125 
-0.13968253968253963 0.00078125 0.0 0.001318359375 
-0.13772893772893768 0.00048828125 0.0 0.00185546875 
-0.13577533577533574 0.00087890625 0.0 0.002294921875 
-0.1338217338217338 0.00078125 4.8828125e-05 0.002001953125 
-0.13186813186813184 0.0005859375 0.0 0.00224609375 
-0.1299145299145299 0.001025390625 0.0 0.002001953125 
-0.12796092796092795 0.000439453125 0.0 0.001708984375 
-0.126007326007326 0.000537109375 0.0 0.00166015625 
-0.12405372405372406 0.000732421875 0.0 0.001806640625 
-0.12210012210012211 0.000830078125 0.0 0.00166015625 
-0.12014652014652016 0.0005859375 0.0 0.00166015625 
-0.11819291819291822 0.000390625 0.0 0.002099609375 
-0.11623931623931627 0.0005859375 0.0 0.002099609375 
-0.11428571428571432 0.000732421875 0.0 0.002099609375 
-0.11233211233211238 0.0005859375 0.0 0.00185546875 
-0.11037851037851043 0.00068359375 0.0 0.0017578125 
-0.10842490842490848 0.001025390625 0.0 0.00166015625 
-0.10647130647130654 0.000390625 0.0 0.001806640625 
-0.10451770451770459 0.000830078125 0.0 0.001611328125 
-0.10256410256410264 0.00078125 0.0 0.00126953125 
-0.1006105006105007 0.000634765625 0.0 0.002001953125 
-0.09865689865689875 0.00068359375 0.0 0.0017578125 
-0.0967032967032968 0.00107421875 0.0 0.0015625 
-0.09474969474969486 0.000927734375 0.0 0.001171875 
-0.09279609279609291 0.000927734375 0.0 0.00185546875 
-0.09084249084249096 0.00107421875 0.0 0.0017578125 
-0.08888888888888902 0.000732421875 0.0 0.001513671875 
-0.08693528693528707 0.000927734375 0.0 0.001611328125 
-0.08498168498168512 0.0005859375 0.0 0.0013671875 
-0.08302808302808318 0.00068359375 0.0 0.00234375 
-0.08107448107448123 0.0009765625 0.0 0.00185546875 
-0.07912087912087928 0.0005859375 0.0 0.001513671875 
-0.07716727716727734 0.00048828125 0.0 0.001611328125 
-0.07521367521367539 0.000439453125 0.0 0.002197265625 
-0.07326007326007344 0.000537109375 0.0 0.00146484375 
-0.0713064713064715 0.000830078125 0.0 0.00205078125 
-0.06935286935286955 0.000634765625 0.0 0.002197265625 
-0.0673992673992676 0.001025390625 0.0 0.00166015625 
-0.06544566544566566 0.00048828125 0.0 0.00166015625 
-0.06349206349206371 0.000927734375 0.000146484375 0.001611328125 
-0.06153846153846132 0.001171875 0.0 0.002001953125 
-0.05958485958485937 0.000537109375 4.8828125e-05 0.0017578125 
-0.057631257631257427 0.000830078125 0.00029296875 0.001953125 
-0.05567765567765548 0.001025390625 0.0001953125 0.002099609375 
-0.05372405372405353 0.00068359375 0.000439453125 0.001513671875 
-0.051770451770451587 0.0009765625 0.000390625 0.002197265625 
-0.04981684981684964 0.000634765625 0.0005859375 0.00166015625 
-0.04786324786324769 0.000830078125 0.0001953125 0.00185546875 
-0.04590964590964575 0.001123046875 0.000341796875 0.00166015625 
-0.0439560439560438 0.0009765625 0.000244140625 0.0017578125 
-0.04200244200244185 0.00068359375 0.00029296875 0.00185546875 
-0.04004884004883991 0.000732421875 0.00029296875 0.001953125 
-0.03809523809523796 0.0005859375 0.0005859375 0.001708984375 
-0.03614163614163601 0.00087890625 0.00107421875 0.00234375 
-0.03418803418803407 0.001220703125 0.00087890625 0.0015625 
-0.03223443223443212 0.001171875 0.001220703125 0.001953125 
-0.030280830280830173 0.00078125 0.0005859375 0.002099609375 
-0.028327228327228227 0.00078125 0.000537109375 0.00185546875 
-0.02637362637362628 0.0009765625 0.000390625 0.001953125 
-0.024420024420024333 0.000537109375 0.000439453125 0.0015625 
-0.022466422466422387 0.00068359375 0.000341796875 0.001904296875 
-0.02051282051282044 0.000927734375 0.0001953125 0.00146484375 
-0.018559218559218493 0.000732421875 0.00048828125 0.002001953125 
-0.016605616605616547 0.00087890625 0.000341796875 0.001611328125 
-0.0146520146520146 0.000537109375 0.00048828125 0.001953125 
-0.012698412698412653 0.000390625 0.000390625 0.00205078125 
-0.010744810744810707 0.00068359375 0.000244140625 0.001904296875 
-0.00879120879120876 0.000537109375 0.000634765625 0.001416015625 
-0.006837606837606813 0.00068359375 0.000537109375 0.00126953125 
-0.004884004884004867 0.001220703125 0.000732421875 0.00166015625 
-0.00293040293040292 0.000732421875 0.0076171875 0.00166015625 
-0.0009768009768009733 0.0005859375 0.487158203125 0.002099609375 
0.0009768009768009733 0.00068359375 0.4646484375 0.001708984375 
0.00293040293040292 0.0005859375 0.003173828125 0.001953125 
0.004884004884004867 0.00078125 0.002294921875 0.001708984375 
0.006837606837606813 0.000439453125 0.0009765625 0.001708984375 
0.00879120879120876 0.000634765625 0.000439453125 0.002001953125 
0.010744810744810707 0.0005859375 0.0001953125 0.001708984375 
0.012698412698412653 0.0009765625 0.000341796875 0.0025390625 
0.0146520146520146 0.00078125 0.000390625 0.00185546875 
0.016605616605616547 0.00087890625 9.765625e-05 0.001806640625 
0.018559218559218493 0.000927734375 0.00029296875 0.0015625 
0.02051282051282044 0.00087890625 0.000244140625 0.00234375 
0.022466422466422387 0.00068359375 9.765625e-05 0.002294921875 
0.024420024420024333 0.000634765625 0.000341796875 0.001953125 
0.02637362637362628 0.0005859375 0.000244140625 0.0021484375 
0.028327228327228227 0.001220703125 0.000390625 0.0017578125 
0.030280830280830173 0.000732421875 0.000341796875 0.0013671875 
0.03223443223443212 0.000927734375 0.000146484375 0.002197265625 
0.03418803418803407 0.001171875 9.765625e-05 0.00234375 
0.03614163614163601 0.001123046875 0.0 0.001953125 
0.03809523809523796 0.000732421875 9.765625e-05 0.001708984375 
0.04004884004883991 0.000732421875 0.0001953125 0.0021484375 
0.04200244200244185 0.0009765625 4.8828125e-05 0.0017578125 
0.0439560439560438 0.000439453125 4.8828125e-05 0.00166015625 
0.04590964590964575 0.000830078125 4.8828125e-05 0.002099609375 
0.04786324786324769 0.000537109375 0.000244140625 0.001806640625 
0.04981684981684964 0.001025390625 4.8828125e-05 0.001416015625 
0.051770451770451587 0.00068359375 0.000146484375 0.00166015625 
0.05372405372405353 0.00078125 9.765625e-05 0.00185546875 
0.05567765567765548 0.000634765625 0.000146484375 0.0017578125 
0.057631257631257427 0.000927734375 9.765625e-05 0.002099609375 
0.05958485958485937 0.000830078125 0.000146484375 0.00185546875 
0.06153846153846132 0.000830078125 0.000537109375 0.0021484375 
0.06349206349206327 0.00107421875 0.000244140625 0.001806640625 
0.06544566544566521 0.000634765625 0.0 0.001806640625 
0.06739926739926716 0.001171875 0.00029296875 0.00224609375 
0.0693528693528691 0.0009765625 0.000146484375 0.0015625 
0.07130647130647105 0.000634765625 0.0001953125 0.0017578125 
0.073260073260073 0.00068359375 0.000146484375 0.00166015625 
0.07521367521367495 0.0009765625 0.0001953125 0.0015625 
0.0771672771672769 0.000927734375 0.00029296875 0.001806640625 
0.07912087912087884 0.000927734375 0.00029296875 0.001904296875 
0.08107448107448079 0.001025390625 0.00029296875 0.00205078125 
0.08302808302808273 0.00107421875 0.0 0.0015625 
0.08498168498168468 0.00068359375 0.0 0.00205078125 
0.08693528693528663 0.001025390625 0.0 0.00146484375 
0.08888888888888857 0.000830078125 0.0 0.002197265625 
0.09084249084249052 0.000927734375 0.0 0.001953125 
0.09279609279609247 0.00068359375 0.0 0.001708984375 
0.09474969474969441 0.0009765625 0.0 0.001513671875 
0.09670329670329636 0.000927734375 0.0 0.002197265625 
0.0986568986568983 0.0009765625 0.0 0.0017578125 
0.10061050061050025 0.0005859375 0.0 0.00185546875 
0.1025641025641022 0.001123046875 0.0 0.001611328125 
0.10451770451770415 0.000634765625 0.0 0.00205078125 
0.10647130647130609 0.00078125 0.0 0.0021484375 
0.10842490842490804 0.000732421875 0.0 0.001806640625 
0.11037851037850999 0.001123046875 0.0 0.001953125 
0.11233211233211193 0.000537109375 0.0 0.00185546875 
0.11428571428571388 0.000830078125 0.0 0.00126953125 
0.11623931623931583 0.00078125 0.0 0.0017578125 
0.11819291819291777 0.0009765625 0.0 0.001708984375 
0.12014652014651972 0.000537109375 0.0 0.00166015625 
0.12210012210012167 0.000732421875 0.0 0.00185546875 
0.12405372405372361 0.0005859375 0.0 0.001953125 
0.12600732600732556 0.0005859375 0.0 0.001806640625 
0.1279609279609284 0.0009765625 0.0 0.0017578125 
0.12991452991453034 0.0009765625 0.0 0.00185546875 
0.1318681318681323 0.0009765625 0.0 0.001513671875 
0.13382173382173423 0.000732421875 0.0 0.001318359375 
0.13577533577533618 0.00078125 0.0 0.0017578125 
0.13772893772893813 0.0009765625 0.0 0.0015625 
0.13968253968254007 0.001025390625 0.0 0.00146484375 
0.14163614163614202 0.00078125 0.0 0.001904296875 
0.14358974358974397 0.000830078125 0.0 0.00166015625 
0.14554334554334591 0.000927734375 0.0 0.001904296875 
0.14749694749694786 0.000927734375 0.0 0.0021484375 
0.1494505494505498 0.000830078125 0.0 0.0017578125 
0.15140415140415175 0.00068359375 0.0 0.001611328125 
0.1533577533577537 0.001171875 0.0 0.00146484375 
0.15531135531135565 0.000830078125 0.0 0.001318359375 
0.1572649572649576 0.00068359375 0.0 0.001416015625 
0.15921855921855954 0.001123046875 0.0 0.001708984375 
0.1611721611721615 0.00068359375 0.0 0.001611328125 
0.16312576312576343 0.00078125 0.0 0.0013671875 
0.16507936507936538 0.00078125 0.0 0.00185546875 
0.16703296703296733 0.00068359375 0.0 0.0017578125 
0.16898656898656927 0.000830078125 0.0 0.001904296875 
0.17094017094017122 0.0009765625 0.0 0.00185546875 
0.17289377289377317 0.0009765625 0.0 0.002197265625 
0.17484737484737511 0.00068359375 0.0 0.00146484375 
0.17680097680097706 0.000732421875 0.0 0.001806640625 
0.178754578754579 0.001025390625 0.0 0.001318359375 
0.18070818070818095 0.000537109375 0.0 0.00146484375 
0.1826617826617829 0.000390625 0.0 0.002001953125 
0.18461538461538485 0.00078125 0.0 0.001513671875 
0.1865689865689868 0.00078125 0.0 0.002001953125 
0.18852258852258874 0.000830078125 0.0 0.0015625 
0.1904761904761907 0.000634765625 0.0 0.001708984375 
0.19242979242979263 0.0009765625 0.0 0.001806640625 
0.19438339438339458 0.00048828125 0.0 0.001708984375 
0.19633699633699653 0.000390625 0.0 0.002099609375 
0.19829059829059847 0.000634765625 0.0 0.001806640625 
0.20024420024420042 0.00048828125 0.0 0.00146484375 
0.20219780219780237 0.000634765625 0.0 0.001513671875 
0.20415140415140431 0.000634765625 0.0 0.00205078125 
0.20610500610500626 0.000634765625 0.0 0.001416015625 
0.2080586080586082 0.000634765625 0.0 0.001611328125 
0.21001221001221015 0.00087890625 0.0 0.0015625 
0.2119658119658121 0.000927734375 0.0 0.001318359375 
0.21391941391941405 0.00068359375 0.0 0.001953125 
0.215873015873016 0.00048828125 0.0 0.00146484375 
0.21782661782661794 0.000830078125 0.0 0.001513671875 
0.2197802197802199 0.0005859375 0.0 0.001513671875 
0.22173382173382183 0.00068359375 0.0 0.001708984375 
0.22368742368742378 0.001171875 0.0 0.0009765625 
0.22564102564102573 0.000439453125 0.0 0.0021484375 
0.22759462759462767 0.00048828125 0.0 0.001708984375 
0.22954822954822962 0.000390625 0.0 0.001611328125 
0.23150183150183157 0.00068359375 0.0 0.00146484375 
0.23345543345543351 0.00068359375 0.0 0.001416015625 
0.23540903540903546 0.000439453125 0.0 0.001806640625 
0.2373626373626374 0.000732421875 0.0 0.0015625 
0.23931623931623935 0.000830078125 0.0 0.001806640625 
0.2412698412698413 0.001025390625 0.0 0.0017578125 
0.24322344322344325 0.000634765625 0.0 0.0021484375 
0.2451770451770452 0.0005859375 0.0 0.001708984375 
0.24713064713064714 0.00048828125 0.0 0.002001953125 
0.2490842490842491 0.0005859375 0.0 0.001513671875 
0.25103785103785103 0.00078125 0.0 0.0021484375 
0.252991452991453 0.00078125 0.0 0.00166015625 
0.2549450549450549 0.000830078125 0.0 0.001806640625 
0.2568986568986569 0.00087890625 0.0 0.00185546875 
0.2588522588522588 0.001025390625 0.0 0.001171875 
0.26080586080586077 0.00068359375 0.0 0.001513671875 
0.2627594627594627 0.001220703125 0.0 0.001708984375 
0.26471306471306466 0.00068359375 0.0 0.001611328125 
0.2666666666666666 0.000732421875 0.0 0.002197265625 
0.26862026862026855 0.000830078125 0.0 0.0015625 
0.2705738705738705 0.00068359375 0.0 0.001806640625 
0.27252747252747245 0.000537109375 0.0 0.0015625 
0.2744810744810744 0.00068359375 0.0 0.001513671875 
0.27643467643467634 0.000732421875 0.0 0.0017578125 
0.2783882783882783 0.00068359375 0.0 0.001513671875 
0.28034188034188023 0.000830078125 0.0 0.0017578125 
0.2822954822954822 0.00087890625 0.0 0.001708984375 
0.2842490842490841 0.00048828125 0.0 0.001953125 
0.2862026862026861 0.00078125 0.0 0.001318359375 
0.288156288156288 0.00048828125 0.0 0.001220703125 
0.29010989010988997 0.000537109375 0.0 0.00126953125 
0.2920634920634919 0.00087890625 0.0 0.001220703125 
0.29401709401709386 0.000830078125 0.0 0.0017578125 
0.2959706959706958 0.00078125 0.0 0.001806640625 
0.29792429792429775 0.000634765625 0.0 0.00166015625 
0.2998778998778997 0.00048828125 0.0 0.0013671875 
0.30183150183150165 0.00068359375 0.0 0.001708984375 
0.3037851037851036 0.000634765625 0.0 0.0013671875 
0.30573870573870554 0.000439453125 0.0 0.0015625 
0.3076923076923075 0.000634765625 0.0 0.0013671875 
0.30964590964590943 0.000390625 0.0 0.001953125 
0.3115995115995114 0.00068359375 0.0 0.00166015625 
0.3135531135531133 0.001025390625 0.0 0.001123046875 
0.3155067155067153 0.00068359375 0.0 0.001171875 
0.3174603174603172 0.000390625 0.0 0.00107421875 
0.31941391941391917 0.00078125 0.0 0.0013671875 
0.3213675213675211 0.000537109375 0.0 0.001513671875 
0.32332112332112306 0.000830078125 0.0 0.001904296875 
0.325274725274725 0.00068359375 0.0 0.001318359375 
0.32722832722832695 0.00078125 0.0 0.001611328125 
0.3291819291819289 0.00087890625 0.0 0.0013671875 
0.33113553113553085 0.000537109375 0.0 0.0013671875 
0.3330891330891328 0.00078125 0.0 0.00126953125 
0.33504273504273474 0.0005859375 0.0 0.001806640625 
0.3369963369963367 0.000634765625 0.0 0.001611328125 
0.33894993894993863 0.000390625 0.0 0.001171875 
0.3409035409035406 0.000537109375 0.0 0.00126953125 
0.3428571428571425 0.000732421875 0.0 0.00107421875 
0.3448107448107445 0.000732421875 0.0 0.001318359375 
0.3467643467643464 0.00107421875 0.0 0.00126953125 
0.34871794871794837 0.0013671875 0.0 0.001123046875 
0.3506715506715503 0.000537109375 0.0 0.0015625 
0.35262515262515226 0.00048828125 0.0 0.001318359375 
0.3545787545787542 0.000537109375 0.0 0.00126953125 
0.35653235653235615 0.000634765625 0.0 0.0013671875 
0.3584859584859581 0.000537109375 0.0 0.001416015625 
0.36043956043956005 0.000439453125 0.0 0.00126953125 
0.362393162393162 0.000634765625 0.0 0.00126953125 
0.36434676434676394 0.00078125 0.0 0.001220703125 
0.3663003663003659 0.000927734375 4.8828125e-05 0.001123046875 
0.36825396825396783 0.001123046875 0.0 0.000927734375 
0.3702075702075698 0.00078125 0.0 0.00078125 
0.3721611721611717 0.000390625 0.0 0.001171875 
0.3741147741147737 0.00068359375 0.0 0.001806640625 
0.3760683760683765 0.00087890625 0.0 0.001513671875 
0.37802197802197846 0.0005859375 0.0 0.001513671875 
0.3799755799755804 0.000390625 0.0 0.001171875 
0.38192918192918235 0.000390625 0.0 0.0015625 
0.3838827838827843 0.00068359375 0.0 0.0009765625 
0.38583638583638624 0.00078125 0.0 0.0015625 
0.3877899877899882 0.000537109375 0.0 0.0009765625 
0.38974358974359014 0.0005859375 0.0 0.001513671875 
0.3916971916971921 0.000830078125 0.0 0.00087890625 
0.39365079365079403 0.000439453125 0.0 0.001171875 
0.395604395604396 0.000830078125 9.765625e-05 0.000927734375 
0.3975579975579979 0.0005859375 0.0 0.00078125 
0.39951159951159987 0.0005859375 0.0 0.0009765625 
0.4014652014652018 0.000732421875 0.0 0.001123046875 
0.40341880341880376 0.00068359375 0.0 0.001220703125 
0.4053724053724057 0.000390625 0.0 0.0013671875 
0.40732600732600766 0.000732421875 0.0 0.001513671875 
0.4092796092796096 0.000537109375 0.0 0.001611328125 
0.41123321123321155 0.0005859375 0.0 0.001220703125 
0.4131868131868135 0.000439453125 0.0 0.001318359375 
0.41514041514041544 0.00048828125 0.0 0.0013671875 
0.4170940170940174 0.00078125 0.0 0.00146484375 
0.41904761904761934 0.001025390625 0.0 0.001318359375 
0.4210012210012213 0.00068359375 0.0 0.00087890625 
0.42295482295482323 0.000732421875 0.0 0.000537109375 
0.4249084249084252 0.00078125 0.0 0.000830078125 
0.4268620268620271 0.0009765625 0.0 0.001123046875 
0.42881562881562907 0.00078125 0.0 0.0013671875 
0.430769230769231 0.00048828125 0.0 0.00107421875 
0.43272283272283296 0.00068359375 0.0 0.00078125 
0.4346764346764349 0.000732421875 0.0 0.000927734375 
0.43663003663003686 0.00048828125 0.0 0.001123046875 
0.4385836385836388 0.000732421875 0.0 0.001171875 
0.44053724053724075 0.001416015625 0.0 0.001416015625 
0.4424908424908427 0.0005859375 0.0 0.00068359375 
0.44444444444444464 0.001123046875 0.0 0.001220703125 
0.4463980463980466 0.000732421875 0.0 0.00107421875 
0.44835164835164854 0.000732421875 0.0 0.001171875 
0.4503052503052505 0.000634765625 0.0 0.00107421875 
0.45225885225885243 0.00068359375 0.0 0.00087890625 
0.4542124542124544 0.00068359375 0.0 0.000927734375 
0.4561660561660563 0.000732421875 0.0 0.0009765625 
0.45811965811965827 0.000537109375 0.0 0.001123046875 
0.4600732600732602 0.00068359375 0.0 0.001025390625 
0.46202686202686216 0.00068359375 0.0 0.00107421875 
0.4639804639804641 0.000537109375 0.0 0.001171875 
0.46593406593406606 0.000732421875 0.0 0.000927734375 
0.467887667887668 0.000634765625 0.0 0.00126953125 
0.46984126984126995 0.000830078125 0.0 0.00078125 
0.4717948717948719 0.00078125 0.0 0.000927734375 
0.47374847374847384 0.00107421875 0.0 0.0009765625 
0.4757020757020758 0.000732421875 0.0 0.001025390625 
0.47765567765567774 0.000634765625 0.0 0.000537109375 
0.4796092796092797 0.000732421875 0.0 0.0009765625 
0.48156288156288163 0.000634765625 0.0 0.001025390625 
0.4835164835164836 0.000537109375 0.0 0.000537109375 
0.4854700854700855 0.00087890625 0.0 0.000439453125 
0.48742368742368747 0.00078125 0.0 0.00087890625 
0.4893772893772894 0.000537109375 0.0 0.00087890625 
0.49133089133089136 0.00078125 0.0 0.000927734375 
0.4932844932844933 0.00068359375 0.0 0.00087890625 
0.49523809523809526 0.000830078125 0.0 0.001123046875 
0.4971916971916972 0.000634765625 0.0 0.0013671875 
0.49914529914529915 0.000830078125 0.0 0.00087890625 
0.5010989010989011 0.0009765625 0.0 0.001123046875 
0.503052503052503 0.000634765625 0.0 0.000830078125 
0.505006105006105 0.00068359375 0.0 0.00126953125 
0.5069597069597069 0.001025390625 0.0 0.00068359375 
0.5089133089133089 0.000537109375 0.0 0.001025390625 
0.5108669108669108 0.00087890625 0.0 0.00107421875 
0.5128205128205128 0.0005859375 0.0 0.000927734375 
0.5147741147741147 0.0005859375 0.0 0.000830078125 
0.5167277167277167 0.001123046875 0.0 0.00078125 
0.5186813186813186 0.000537109375 0.0 0.00087890625 
0.5206349206349206 0.00068359375 0.0 0.000927734375 
0.5225885225885225 0.00078125 0.0 0.00087890625 
0.5245421245421245 0.001220703125 0.0 0.00068359375 
0.5264957264957264 0.00078125 0.0 0.00087890625 
0.5284493284493283 0.000439453125 0.0 0.00087890625 
0.5304029304029303 0.0009765625 0.0 0.00068359375 
0.5323565323565322 0.00029296875 0.0 0.000634765625 
0.5343101343101342 0.00068359375 0.0 0.00068359375 
0.5362637362637361 0.000341796875 0.0 0.0005859375 
0.5382173382173381 0.000830078125 0.0 0.00087890625 
0.54017094017094 0.00078125 0.0 0.000732421875 
0.542124542124542 0.000537109375 0.0 0.000634765625 
0.5440781440781439 0.000830078125 0.0 0.00078125 
0.5460317460317459 0.0005859375 0.0 0.001025390625 
0.5479853479853478 0.000927734375 0.0 0.000927734375 
0.5499389499389498 0.000537109375 0.0 0.00068359375 
0.5518925518925517 0.00068359375 0.0 0.000830078125 
0.5538461538461537 0.00078125 0.0 0.00068359375 
0.5557997557997556 0.000732421875 0.0 0.00068359375 
0.5577533577533575 0.00087890625 0.0 0.000732421875 
0.5597069597069595 0.00107421875 0.0 0.000537109375 
0.5616605616605614 0.0009765625 0.0 0.000341796875 
0.5636141636141634 0.00078125 0.0 0.000830078125 
0.5655677655677653 0.000244140625 0.0 0.000390625 
0.5675213675213673 0.000634765625 0.0 0.000341796875 
0.5694749694749692 0.00068359375 0.0 0.000634765625 
0.5714285714285712 0.000537109375 0.0 0.000830078125 
0.5733821733821731 0.000439453125 0.0 0.000830078125 
0.5753357753357751 0.000634765625 0.0 0.00078125 
0.577289377289377 0.00078125 0.0 0.00068359375 
0.579242979242979 0.00078125 0.0 0.000830078125 
0.5811965811965809 0.000732421875 0.0 0.0005859375 
0.5831501831501829 0.000732421875 0.0 0.000439453125 
0.5851037851037848 0.000537109375 0.0 0.00087890625 
0.5870573870573867 0.000537109375 0.0 0.000634765625 
0.5890109890109887 0.00068359375 0.0 0.000537109375 
0.5909645909645906 0.0005859375 0.0 0.000439453125 
0.5929181929181926 0.000341796875 0.0 0.000634765625 
0.5948717948717945 0.00068359375 0.0 0.000390625 
0.5968253968253965 0.000927734375 0.0 0.000830078125 
0.5987789987789984 0.000830078125 0.0 0.000537109375 
0.6007326007326004 0.00048828125 0.0 0.00048828125 
0.6026862026862023 0.00048828125 0.0 0.000341796875 
0.6046398046398043 0.0005859375 0.0 0.00048828125 
0.6065934065934062 0.000244140625 0.0 0.000341796875 
0.6085470085470082 0.00068359375 0.0 0.00048828125 
0.6105006105006101 0.00068359375 0.0 0.000146484375 
0.612454212454212 0.000537109375 0.0 0.000439453125 
0.614407814407814 0.000634765625 0.0 0.00068359375 
0.616361416361416 0.00048828125 0.0 0.000537109375 
0.6183150183150179 0.000830078125 0.0 0.000341796875 
0.6202686202686198 0.000390625 0.0 0.0005859375 
0.6222222222222218 0.000390625 0.0 0.0005859375 
0.6241758241758237 0.0005859375 0.0 0.000341796875 
0.6261294261294257 0.00048828125 0.0 0.000537109375 
0.6280830280830285 0.000732421875 0.0 0.00048828125 
0.6300366300366305 0.0005859375 0.0 0.000634765625 
0.6319902319902324 0.00048828125 0.0 0.000537109375 
0.6339438339438344 0.000439453125 0.0 0.000439453125 
0.6358974358974363 0.0005859375 0.0 0.000439453125 
0.6378510378510382 0.0009765625 0.0 0.000390625 
0.6398046398046402 0.00078125 0.0 0.000390625 
0.6417582417582421 0.000537109375 0.0 0.000390625 
0.6437118437118441 0.000830078125 0.0 0.00087890625 
0.645665445665446 0.000439453125 0.0 0.000341796875 
0.647619047619048 0.000634765625 0.0 0.00078125 
0.6495726495726499 0.000390625 0.0 0.000732421875 
0.6515262515262519 0.00068359375 0.0 0.000390625 
0.6534798534798538 0.00087890625 0.0 0.000244140625 
0.6554334554334558 0.000634765625 0.0 0.000146484375 
0.6573870573870577 0.000439453125 0.0 0.00048828125 
0.6593406593406597 0.000341796875 0.0 0.000341796875 
0.6612942612942616 0.00078125 0.0 0.0005859375 
0.6632478632478636 0.000634765625 0.0 0.000341796875 
0.6652014652014655 0.00078125 0.0 0.0001953125 
0.6671550671550674 0.000439453125 0.0 0.000244140625 
0.6691086691086694 0.000830078125 0.0 0.000537109375 
0.6710622710622713 0.000390625 0.0 0.000439453125 
0.6730158730158733 0.000537109375 0.0 0.00048828125 
0.6749694749694752 0.000634765625 0.0 0.00029296875 
0.6769230769230772 0.000341796875 0.0 0.000439453125 
0.6788766788766791 0.000634765625 0.0 0.000390625 
0.6808302808302811 0.000439453125 0.0 0.000634765625 
0.682783882783883 0.00029296875 0.0 0.000439453125 
0.684737484737485 0.00048828125 0.0 0.000341796875 
0.6866910866910869 0.000439453125 0.0 0.000390625 
0.6886446886446889 0.00068359375 0.0 0.00048828125 
0.6905982905982908 0.00068359375 0.0 0.0005859375 
0.6925518925518928 0.0005859375 0.0 0.000244140625 
0.6945054945054947 0.000830078125 0.0 0.000439453125 
0.6964590964590966 0.000439453125 0.0 0.00029296875 
0.6984126984126986 0.00029296875 0.0 0.0001953125 
0.7003663003663005 0.000830078125 0.0 0.00029296875 
0.7023199023199025 0.000439453125 0.0 0.00029296875 
0.7042735042735044 0.00029296875 0.0 0.000390625 
0.7062271062271064 0.000634765625 0.0 0.000341796875 
0.7081807081807083 0.000732421875 0.0 0.000390625 
0.7101343101343103 0.0009765625 0.0 0.00029296875 
0.7120879120879122 0.000732421875 0.0 0.00048828125 
0.7140415140415142 0.000537109375 0.0 0.00029296875 
0.7159951159951161 0.000341796875 0.0 0.000341796875 
0.7179487179487181 0.000634765625 0.0 0.000244140625 
0.71990231990232 0.000732421875 0.0 0.00029296875 
0.721855921855922 0.00048828125 0.0 0.00029296875 
0.7238095238095239 0.000537109375 0.0 0.00029296875 
0.7257631257631258 0.0009765625 0.0 0.000390625 
0.7277167277167278 0.000830078125 0.0 0.0001953125 
0.7296703296703297 0.0005859375 0.0 0.0001953125 
0.7316239316239317 0.00078125 0.0 0.000244140625 
0.7335775335775336 0.000439453125 0.0 0.000146484375 
0.7355311355311356 0.000537109375 0.0 0.0001953125 
0.7374847374847375 0.00068359375 0.0 0.000244140625 
0.7394383394383395 0.00048828125 0.0 0.0001953125 
0.7413919413919414 0.000537109375 0.0 9.765625e-05 
0.7433455433455434 0.00029296875 0.0 0.00029296875 
0.7452991452991453 0.00048828125 0.0 0.000341796875 
0.7472527472527473 0.000390625 0.0 0.0001953125 
0.7492063492063492 0.000390625 0.0 0.000390625 
0.7511599511599512 0.0005859375 0.0 0.000634765625 
0.7531135531135531 0.0005859375 0.0 0.000439453125 
0.755067155067155 0.000634765625 0.0 0.000244140625 
0.757020757020757 0.0005859375 0.0 0.00048828125 
0.7589743589743589 0.00078125 0.0 0.000390625 
0.7609279609279609 0.00068359375 0.0 0.00029296875 
0.7628815628815628 0.00078125 0.0 0.000439453125 
0.7648351648351648 0.000634765625 0.0 0.000537109375 
0.7667887667887667 0.00048828125 0.0 0.000390625 
0.7687423687423687 0.000390625 0.0 0.00029296875 
0.7706959706959706 0.000439453125 0.0 0.0001953125 
0.7726495726495726 0.000634765625 0.0 0.000146484375 
0.7746031746031745 0.00078125 0.0 0.000390625 
0.7765567765567765 0.000537109375 0.0 0.000244140625 
0.7785103785103784 0.00068359375 0.0 0.0001953125 
0.7804639804639804 0.00048828125 0.0 0.000244140625 
0.7824175824175823 0.000732421875 0.0 0.0001953125 
0.7843711843711842 0.0005859375 0.0 0.0001953125 
0.7863247863247862 0.00029296875 0.0 0.000390625 
0.7882783882783881 0.00068359375 0.0 0.000244140625 
0.7902319902319901 0.0005859375 0.0 9.765625e-05 
0.792185592185592 0.000537109375 0.0 0.000146484375 
0.794139194139194 0.00068359375 0.0 0.000244140625 
0.7960927960927959 0.000341796875 0.0 0.00029296875 
0.7980463980463979 0.000830078125 0.0 0.00029296875 
0.7999999999999998 0.000537109375 0.0 0.0001953125 
0.8019536019536018 0.000732421875 0.0 0.000244140625 
0.8039072039072037 0.000341796875 0.0 0.00029296875 
0.8058608058608057 0.000634765625 0.0 0.00029296875 
0.8078144078144076 0.0005859375 0.0 0.000146484375 
0.8097680097680096 0.000732421875 0.0 0.00029296875 
0.8117216117216115 0.00048828125 0.0 0.000146484375 
0.8136752136752134 0.00078125 0.0 0.000146484375 
0.8156288156288154 0.00087890625 0.0 0.00029296875 
0.8175824175824173 0.000537109375 0.0 0.0001953125 
0.8195360195360193 0.000634765625 0.0 0.000146484375 
0.8214896214896212 0.000732421875 0.0 0.000146484375 
0.8234432234432232 0.000537109375 0.0 0.000146484375 
0.8253968253968251 0.000732421875 0.0 0.0001953125 
0.8273504273504271 0.000732421875 0.0 0.00029296875 
0.829304029304029 0.00078125 0.0 9.765625e-05 
0.831257631257631 0.000439453125 0.0 9.765625e-05 
0.8332112332112329 0.000537109375 0.0 9.765625e-05 
0.8351648351648349 0.000439453125 0.0 4.8828125e-05 
0.8371184371184368 0.000390625 0.0 0.0001953125 
0.8390720390720388 0.0005859375 0.0 0.0001953125 
0.8410256410256407 0.00068359375 0.0 0.0001953125 
0.8429792429792426 0.000537109375 0.0 0.0001953125 
0.8449328449328446 0.000732421875 0.0 0.000146484375 
0.8468864468864465 0.00068359375 0.0 0.000146484375 
0.8488400488400485 0.00048828125 0.0 0.0 
0.8507936507936504 0.000732421875 0.0 0.000244140625 
0.8527472527472524 0.00087890625 0.0 9.765625e-05 
0.8547008547008543 0.000439453125 0.0 0.0001953125 
0.8566544566544563 0.00029296875 0.0 0.0 
0.8586080586080582 0.000537109375 0.0 0.000146484375 
0.8605616605616602 0.00078125 0.0 0.000244140625 
0.8625152625152621 0.000439453125 0.0 0.0 
0.8644688644688641 0.000537109375 0.0 9.765625e-05 
0.866422466422466 0.00029296875 0.0 9.765625e-05 
0.868376068376068 0.000390625 0.0 0.00029296875 
0.8703296703296699 0.00048828125 0.0 0.000244140625 
0.8722832722832718 0.00029296875 0.0 4.8828125e-05 
0.8742368742368738 0.000732421875 0.0 0.000146484375 
0.8761904761904766 0.000732421875 0.0 0.0001953125 
0.8781440781440786 0.000634765625 0.0 9.765625e-05 
0.8800976800976805 0.000341796875 0.0 0.000244140625 
0.8820512820512825 0.0005859375 0.0 9.765625e-05 
0.8840048840048844 0.00048828125 0.0 0.0001953125 
0.8859584859584864 0.00068359375 4.8828125e-05 0.0001953125 
0.8879120879120883 0.00068359375 0.0 0.0001953125 
0.8898656898656903 0.0005859375 0.0 4.8828125e-05 
0.8918192918192922 0.000537109375 0.0 0.0001953125 
0.8937728937728942 0.00048828125 0.0 0.0001953125 
0.8957264957264961 0.000390625 0.0 4.8828125e-05 
0.897680097680098 0.000341796875 0.0 0.0001953125 
0.8996336996337 0.0005859375 0.0 0.000146484375 
0.9015873015873019 0.000537109375 0.0 9.765625e-05 
0.9035409035409039 0.00048828125 0.0 0.000244140625 
0.9054945054945058 0.000537109375 0.0 0.0 
0.9074481074481078 0.000439453125 0.0 0.000146484375 
0.9094017094017097 0.000390625 0.0 4.8828125e-05 
0.9113553113553117 0.000732421875 0.0 4.8828125e-05 
0.9133089133089136 0.000830078125 0.0 4.8828125e-05 
0.9152625152625156 0.0005859375 0.0 9.765625e-05 
0.9172161172161175 0.000390625 0.0 0.000146484375 
0.9191697191697195 0.00048828125 0.0 4.8828125e-05 
0.9211233211233214 0.00068359375 0.0 4.8828125e-05 
0.9230769230769234 0.000830078125 0.0 4.8828125e-05 
0.9250305250305253 0.00048828125 0.0 0.000146484375 
0.9269841269841272 0.00048828125 0.0 4.8828125e-05 
0.9289377289377292 0.000244140625 0.0 0.00029296875 
0.9308913308913311 0.00078125 0.0 4.8828125e-05 
0.9328449328449331 0.000439453125 0.0 0.000244140625 
0.934798534798535 0.000830078125 0.0 0.000146484375 
0.936752136752137 0.00078125 0.0 0.0001953125 
0.9387057387057389 0.0005859375 0.0 0.000146484375 
0.9406593406593409 0.00068359375 0.0 0.0001953125 
0.9426129426129428 0.000439453125 0.0 0.000146484375 
0.9445665445665448 0.000537109375 0.0 0.0 
0.9465201465201467 0.00029296875 0.0 0.000146484375 
0.9484737484737487 0.00048828125 0.0 0.0 
0.9504273504273506 0.000537109375 0.0 9.765625e-05 
0.9523809523809526 0.00048828125 0.0 0.00029296875 
0.9543345543345545 0.000390625 0.0 0.0001953125 
0.9562881562881564 0.000244140625 0.0 9.765625e-05 
0.9582417582417584 0.00048828125 0.0 0.000146484375 
0.9601953601953603 0.000341796875 0.0 0.000244140625 
0.9621489621489623 0.00048828125 0.0 4.8828125e-05 
0.9641025641025642 0.000390625 0.0 9.765625e-05 
0.9660561660561662 0.0005859375 0.0 0.0 
0.9680097680097681 0.00068359375 0.0 4.8828125e-05 
0.9699633699633701 0.000390625 0.0 0.0001953125 
0.971916971916972 0.000244140625 0.0 4.8828125e-05 
0.973870573870574 0.000439453125 0.0 9.765625e-05 
0.9758241758241759 0.000341796875 0.0 4.8828125e-05 
0.9777777777777779 0.000830078125 0.0 4.8828125e-05 
0.9797313797313798 0.000244140625 0.0 9.765625e-05 
0.9816849816849818 0.00048828125 0.0 0.0 
0.9836385836385837 0.000537109375 0.0 9.765625e-05 
0.9855921855921856 0.000537109375 0.0 0.0 
0.9875457875457876 0.000537109375 0.0 4.8828125e-05 
0.9894993894993895 0.00048828125 0.0 0.0001953125 
0.9914529914529915 0.00048828125 0.0 0.0001953125 
0.9934065934065934 0.0001953125 0.0 9.765625e-05 
0.9953601953601954 0.000341796875 0.0 0.000244140625 
0.9973137973137973 0.00048828125 0.0 9.765625e-05 
0.9992673992673993 0.000634765625 0.0 4.8828125e-05 
1.0012210012210012 0.000537109375 0.005712890625 0.00537109375 
1.0031746031746032 0.000439453125 0.0 0.0 
1.005128205128205 0.000439453125 0.0 0.0 
1.007081807081807 0.000439453125 0.0 0.0 
1.009035409035409 0.00029296875 0.0 0.0 
1.010989010989011 0.00029296875 0.0 0.0 
1.012942612942613 0.00029296875 0.0 0.0 
1.0148962148962148 0.00029296875 0.0 0.0 
1.0168498168498168 0.0001953125 0.0 0.0 
1.0188034188034187 0.000244140625 0.0 0.0 
1.0207570207570207 0.000634765625 0.0 0.0 
1.0227106227106226 0.000439453125 0.0 0.0 
1.0246642246642246 0.000341796875 0.0 0.0 
1.0266178266178265 0.000341796875 0.0 0.0 
1.0285714285714285 0.00029296875 0.0 0.0 
1.0305250305250304 0.00048828125 0.0 0.0 
1.0324786324786324 0.00068359375 0.0 0.0 
1.0344322344322343 0.000439453125 0.0 0.0 
1.0363858363858363 0.000537109375 0.0 0.0 
1.0383394383394382 0.0005859375 0.0 0.0 
1.0402930402930401 0.00029296875 0.0 0.0 
1.042246642246642 0.000244140625 0.0 0.0 
1.044200244200244 0.000341796875 0.0 0.0 
1.046153846153846 0.000634765625 0.0 0.0 
1.048107448107448 0.000439453125 0.0 0.0 
1.0500610500610499 0.000439453125 0.0 0.0 
1.0520146520146518 0.000439453125 0.0 0.0 
1.0539682539682538 0.000439453125 0.0 0.0 
1.0559218559218557 0.000537109375 0.0 0.0 
1.0578754578754577 0.000537109375 0.0 0.0 
1.0598290598290596 0.000732421875 0.0 0.0 
1.0617826617826616 0.000537109375 0.0 0.0 
1.0637362637362635 0.000439453125 0.0 0.0 
1.0656898656898655 0.0001953125 0.0 0.0 
1.0676434676434674 0.00029296875 0.0 0.0 
1.0695970695970693 0.00029296875 0.0 0.0 
1.0715506715506713 0.000341796875 0.0 0.0 
1.0735042735042732 0.000244140625 0.0 0.0 
1.0754578754578752 0.000341796875 0.0 0.0 
1.0774114774114771 0.000439453125 0.0 0.0 
1.079365079365079 0.000341796875 0.0 0.0 
1.081318681318681 0.000439453125 0.0 0.0 
1.083272283272283 0.000390625 0.0 0.0 
1.085225885225885 0.00048828125 0.0 0.0 
1.0871794871794869 0.000341796875 0.0 0.0 
1.0891330891330888 0.000537109375 0.0 0.0 
1.0910866910866908 0.000634765625 0.0 0.0 
1.0930402930402927 0.00029296875 0.0 0.0 
1.0949938949938947 0.000244140625 0.0 0.0 
1.0969474969474966 0.000341796875 0.0 0.0 
1.0989010989010985 0.000341796875 0.0 0.0 
1.1008547008547005 0.000439453125 0.0 0.0 
1.1028083028083024 0.000146484375 0.0 0.0 
1.1047619047619044 0.00029296875 0.0 0.0 
1.1067155067155063 0.000341796875 0.0 0.0 
1.1086691086691083 0.000439453125 0.0 0.0 
1.1106227106227102 0.00048828125 0.0 0.0 
1.1125763125763122 0.0001953125 0.0 0.0 
1.1145299145299141 0.000634765625 0.0 0.0 
1.116483516483516 0.000439453125 0.0 0.0 
1.118437118437118 0.000634765625 0.0 0.0 
1.12039072039072 0.000439453125 0.0 0.0 
1.122344322344322 0.00048828125 0.0 0.0 
1.1242979242979239 0.00029296875 0.0 0.0 
1.1262515262515258 0.000439453125 0.0 0.0 
1.1282051282051286 0.00048828125 0.0 0.0 
1.1301587301587306 0.000390625 0.0 0.0 
1.1321123321123325 0.0005859375 0.0 0.0 
1.1340659340659345 0.000390625 0.0 0.0 
1.1360195360195364 0.000537109375 0.0 0.0 
1.1379731379731384 0.000341796875 0.0 0.0 
1.1399267399267403 0.0005859375 0.0 0.0 
1.1418803418803423 0.000341796875 0.0 0.0 
1.1438339438339442 0.000146484375 0.0 0.0 
1.1457875457875462 0.000244140625 0.0 0.0 
1.147741147741148 0.0005859375 0.0 0.0 
1.14969474969475 0.000634765625 0.0 0.0 
1.151648351648352 0.000634765625 0.0 0.0 
1.153601953601954 0.0005859375 0.0 0.0 
1.155555555555556 0.00029296875 0.0 0.0 
1.1575091575091578 0.00029296875 0.0 0.0 
1.1594627594627598 0.00048828125 0.0 0.0 
1.1614163614163617 0.000341796875 0.0 0.0 
1.1633699633699637 0.000341796875 0.0 0.0 
1.1653235653235656 0.000537109375 0.0 0.0 
1.1672771672771676 0.0005859375 0.0 0.0 
1.1692307692307695 0.000244140625 0.0 0.0 
1.1711843711843715 0.0001953125 0.0 0.0 
1.1731379731379734 0.000341796875 0.0 0.0 
1.1750915750915754 0.000439453125 0.0 0.0 
1.1770451770451773 0.0001953125 0.0 0.0 
1.1789987789987793 0.000390625 0.0 0.0 
1.1809523809523812 0.000634765625 0.0 0.0 
1.1829059829059831 0.00029296875 0.0 0.0 
1.184859584859585 0.0001953125 0.0 0.0 
1.186813186813187 0.000390625 0.0 0.0 
1.188766788766789 0.00029296875 0.0 0.0 
1.190720390720391 0.000439453125 0.0 0.0 
1.1926739926739929 0.000439453125 0.0 0.0 
1.1946275946275948 0.000390625 0.0 0.0 
1.1965811965811968 0.000390625 0.0 0.0 
1.1985347985347987 0.000341796875 0.0 0.0 
1.2004884004884007 0.00048828125 0.0 0.0 
1.2024420024420026 0.000390625 0.0 0.0 
1.2043956043956046 0.0001953125 0.0 0.0 
1.2063492063492065 0.0005859375 0.0 0.0 
1.2083028083028085 0.000146484375 0.0 0.0 
1.2102564102564104 0.00048828125 0.0 0.0 
1.2122100122100123 0.00029296875 0.0 0.0 
1.2141636141636143 0.0001953125 0.0 0.0 
1.2161172161172162 0.00029296875 0.0 0.0 
1.2180708180708182 0.000537109375 0.0 0.0 
1.2200244200244201 0.00029296875 0.0 0.0 
1.221978021978022 0.00029296875 0.0 0.0 
1.223931623931624 0.000390625 0.0 0.0 
1.225885225885226 0.00029296875 0.0 0.0 
1.227838827838828 0.0005859375 0.0 0.0 
1.2297924297924299 0.000634765625 0.0 0.0 
1.2317460317460318 0.000341796875 0.0 0.0 
1.2336996336996338 0.000146484375 0.0 0.0 
1.2356532356532357 0.00048828125 0.0 0.0 
1.2376068376068377 0.00029296875 0.0 0.0 
1.2395604395604396 0.0001953125 0.0 0.0 
1.2415140415140415 0.0001953125 0.0 0.0 
1.2434676434676435 0.00029296875 0.0 0.0 
1.2454212454212454 9.765625e-05 0.0 0.0 
1.2473748473748474 0.000390625 0.0 0.0 
1.2493284493284493 0.000439453125 0.0 0.0 
1.2512820512820513 0.00029296875 0.0 0.0 
1.2532356532356532 0.00029296875 0.0 0.0 
1.2551892551892552 0.00048828125 0.0 0.0 
1.2571428571428571 0.000341796875 0.0 0.0 
1.259096459096459 0.000634765625 0.0 0.0 
1.261050061050061 0.00048828125 0.0 0.0 
1.263003663003663 0.000341796875 0.0 0.0 
1.264957264957265 0.000439453125 0.0 0.0 
1.2669108669108669 0.000244140625 0.0 0.0 
1.2688644688644688 0.000341796875 0.0 0.0 
1.2708180708180707 0.000341796875 0.0 0.0 
1.2727716727716727 0.000146484375 0.0 0.0 
1.2747252747252746 0.0001953125 0.0 0.0 
1.2766788766788766 0.000439453125 0.0 0.0 
1.2786324786324785 0.00048828125 0.0 0.0 
1.2805860805860805 0.000341796875 0.0 0.0 
1.2825396825396824 0.000537109375 0.0 0.0 
1.2844932844932844 0.000341796875 0.0 0.0 
1.2864468864468863 0.000341796875 0.0 0.0 
1.2884004884004883 0.00029296875 0.0 0.0 
1.2903540903540902 0.000341796875 0.0 0.0 
1.2923076923076922 0.000341796875 0.0 0.0 
1.294261294261294 9.765625e-05 0.0 0.0 
1.296214896214896 0.0001953125 0.0 0.0 
1.298168498168498 0.000390625 0.0 0.0 
1.3001221001221 0.00029296875 0.0 0.0 
1.302075702075702 0.00048828125 0.0 0.0 
1.3040293040293038 0.000390625 0.0 0.0 
1.3059829059829058 0.000390625 0.0 0.0 
1.3079365079365077 0.000244140625 0.0 0.0 
1.3098901098901097 0.00048828125 0.0 0.0 
1.3118437118437116 0.000146484375 0.0 0.0 
1.3137973137973136 0.00029296875 0.0 0.0 
1.3157509157509155 0.000390625 0.0 0.0 
1.3177045177045175 0.000341796875 0.0 0.0 
1.3196581196581194 0.000244140625 0.0 0.0 
1.3216117216117214 0.000439453125 0.0 0.0 
1.3235653235653233 0.000244140625 0.0 0.0 
1.3255189255189253 0.00048828125 0.0 0.0 
1.3274725274725272 0.000341796875 0.0 0.0 
1.3294261294261291 0.00029296875 0.0 0.0 
1.331379731379731 4.8828125e-05 0.0 0.0 
1.333333333333333 0.000439453125 0.0 0.0 
1.335286935286935 0.000146484375 0.0 0.0 
1.337240537240537 0.000244140625 0.0 0.0 
1.3391941391941389 0.000537109375 0.0 0.0 
1.3411477411477408 0.00029296875 0.0 0.0 
1.3431013431013428 0.000341796875 0.0 0.0 
1.3450549450549447 0.000341796875 0.0 0.0 
1.3470085470085467 0.000341796875 0.0 0.0 
1.3489621489621486 0.000390625 0.0 0.0 
1.3509157509157506 0.000244140625 0.0 0.0 
1.3528693528693525 0.000146484375 0.0 0.0 
1.3548229548229545 0.000439453125 0.0 0.0 
1.3567765567765564 0.000341796875 0.0 0.0 
1.3587301587301583 0.000390625 0.0 0.0 
1.3606837606837603 0.000244140625 0.0 0.0 
1.3626373626373622 0.000439453125 0.0 0.0 
1.3645909645909642 0.00029296875 0.0 0.0 
1.3665445665445661 0.0001953125 0.0 0.0 
1.368498168498168 0.00048828125 0.0 0.0 
1.37045177045177 0.000244140625 0.0 0.0 
1.372405372405372 0.0 0.0 0.0 
1.374358974358974 0.00029296875 0.0 0.0 
1.3763125763125768 0.0001953125 0.0 0.0 
1.3782661782661787 0.0001953125 0.0 0.0 
1.3802197802197806 0.00029296875 0.0 0.0 
1.3821733821733826 0.00029296875 0.0 0.0 
1.3841269841269845 0.00029296875 0.0 0.0 
1.3860805860805865 0.000341796875 0.0 0.0 
1.3880341880341884 9.765625e-05 0.0 0.0 
1.3899877899877904 0.000439453125 0.0 0.0 
1.3919413919413923 0.0001953125 0.0 0.0 
1.3938949938949943 0.00029296875 0.0 0.0 
1.3958485958485962 0.000439453125 0.0 0.0 
1.3978021978021982 0.000244140625 0.0 0.0 
1.3997557997558001 0.00029296875 0.0 0.0 
1.401709401709402 0.00068359375 0.0 0.0 
1.403663003663004 0.0001953125 0.0 0.0 
1.405616605616606 0.00029296875 0.0 0.0 
1.407570207570208 0.0001953125 0.0 0.0 
1.4095238095238098 0.000341796875 0.0 0.0 
1.4114774114774118 0.000244140625 0.0 0.0 
1.4134310134310137 0.000439453125 0.0 0.0 
1.4153846153846157 0.0001953125 0.0 0.0 
1.4173382173382176 0.00029296875 0.0 0.0 
1.4192918192918196 0.00029296875 0.0 0.0 
1.4212454212454215 0.00029296875 0.0 0.0 
1.4231990231990235 0.000146484375 0.0 0.0 
1.4251526251526254 0.000390625 0.0 0.0 
1.4271062271062274 0.000244140625 0.0 0.0 
1.4290598290598293 0.000146484375 0.0 0.0 
1.4310134310134313 4.8828125e-05 0.0 0.0 
1.4329670329670332 0.00029296875 0.0 0.0 
1.4349206349206352 0.000146484375 0.0 0.0 
1.436874236874237 0.00029296875 0.0 0.0 
1.438827838827839 0.0001953125 0.0 0.0 
1.440781440781441 0.000146484375 0.0 0.0 
1.442735042735043 0.0001953125 0.0 0.0 
1.4446886446886449 0.00029296875 0.0 0.0 
1.4466422466422468 9.765625e-05 0.0 0.0 
1.4485958485958488 0.000341796875 0.0 0.0 
1.4505494505494507 0.00029296875 0.0 0.0 
1.4525030525030527 0.000244140625 0.0 0.0 
1.4544566544566546 0.00029296875 0.0 0.0 
1.4564102564102566 0.000390625 0.0 0.0 
1.4583638583638585 0.000146484375 0.0 0.0 
1.4603174603174605 0.0001953125 0.0 0.0 
1.4622710622710624 0.00029296875 0.0 0.0 
1.4642246642246644 0.000244140625 0.0 0.0 
1.4661782661782663 0.000439453125 0.0 0.0 
1.4681318681318682 0.000244140625 0.0 0.0 
1.4700854700854702 0.000537109375 0.0 0.0 
1.4720390720390721 0.000244140625 0.0 0.0 
1.473992673992674 0.000341796875 0.0 0.0 
1.475946275946276 0.0001953125 0.0 0.0 
1.477899877899878 4.8828125e-05 0.0 0.0 
1.47985347985348 0.000244140625 0.0 0.0 
1.4818070818070819 0.0001953125 0.0 0.0 
1.4837606837606838 0.00029296875 0.0 0.0 
1.4857142857142858 0.000244140625 0.0 0.0 
1.4876678876678877 0.000390625 0.0 0.0 
1.4896214896214897 9.765625e-05 0.0 0.0 
1.4915750915750916 0.000390625 0.0 0.0 
1.4935286935286936 0.00029296875 0.0 0.0 
1.4954822954822955 0.000439453125 0.0 0.0 
1.4974358974358974 0.000439453125 0.0 0.0 
1.4993894993894994 0.000390625 0.0 0.0 
1.5013431013431013 0.00048828125 0.0 0.0 
1.5032967032967033 0.000390625 0.0 0.0 
1.5052503052503052 0.000146484375 0.0 0.0 
1.5072039072039072 0.00029296875 0.0 0.0 
1.5091575091575091 0.0001953125 0.0 0.0 
1.511111111111111 0.000244140625 0.0 0.0 
1.513064713064713 0.00048828125 0.0 0.0 
1.515018315018315 0.000146484375 0.0 0.0 
1.516971916971917 0.000146484375 0.0 0.0 
1.5189255189255189 0.0001953125 0.0 0.0 
1.5208791208791208 0.000390625 0.0 0.0 
1.5228327228327228 0.000146484375 0.0 0.0 
1.5247863247863247 0.00029296875 0.0 0.0 
1.5267399267399266 0.000244140625 0.0 0.0 
1.5286935286935286 0.000244140625 0.0 0.0 
1.5306471306471305 0.00029296875 0.0 0.0 
1.5326007326007325 0.0001953125 0.0 0.0 
1.5345543345543344 0.000146484375 0.0 0.0 
1.5365079365079364 0.00029296875 0.0 0.0 
1.5384615384615383 0.000390625 0.0 0.0 
1.5404151404151403 0.000439453125 0.0 0.0 
1.5423687423687422 4.8828125e-05 0.0 0.0 
1.5443223443223442 0.000146484375 0.0 0.0 
1.5462759462759461 9.765625e-05 0.0 0.0 
1.548229548229548 0.0001953125 0.0 0.0 
1.55018315018315 0.000341796875 0.0 0.0 
1.552136752136752 4.8828125e-05 0.0 0.0 
1.554090354090354 0.00029296875 0.0 0.0 
1.5560439560439558 0.0001953125 0.0 0.0 
1.5579975579975578 0.000341796875 0.0 0.0 
1.5599511599511597 0.000244140625 0.0 0.0 
1.5619047619047617 0.000146484375 0.0 0.0 
1.5638583638583636 0.000439453125 0.0 0.0 
1.5658119658119656 0.00029296875 0.0 0.0 
1.5677655677655675 0.0001953125 0.0 0.0 
1.5697191697191695 0.000146484375 0.0 0.0 
1.5716727716727714 9.765625e-05 0.0 0.0 
1.5736263736263734 0.00029296875 0.0 0.0 
1.5755799755799753 0.000390625 0.0 0.0 
1.5775335775335773 0.0001953125 0.0 0.0 
1.5794871794871792 0.0 0.0 0.0 
1.5814407814407812 0.000244140625 0.0 0.0 
1.583394383394383 0.000146484375 0.0 0.0 
1.585347985347985 0.00029296875 0.0 0.0 
1.587301587301587 9.765625e-05 0.0 0.0 
1.589255189255189 0.000341796875 0.0 0.0 
1.5912087912087909 0.000341796875 0.0 0.0 
1.5931623931623928 0.000341796875 0.0 0.0 
1.5951159951159948 0.0001953125 0.0 0.0 
1.5970695970695967 0.0 0.0 0.0 
1.5990231990231987 0.000244140625 0.0 0.0 
1.6009768009768006 0.0001953125 0.0 0.0 
1.6029304029304026 4.8828125e-05 0.0 0.0 
1.6048840048840045 0.000390625 0.0 0.0 
1.6068376068376065 0.0001953125 0.0 0.0 
1.6087912087912084 0.000244140625 0.0 0.0 
1.6107448107448104 0.0001953125 0.0 0.0 
1.6126984126984123 0.00029296875 0.0 0.0 
1.6146520146520142 0.0001953125 0.0 0.0 
1.6166056166056162 0.000146484375 0.0 0.0 
1.6185592185592181 0.000244140625 0.0 0.0 
1.62051282051282 0.0001953125 0.0 0.0 
1.622466422466422 0.000244140625 0.0 0.0 
1.624420024420024 0.000341796875 0.0 0.0 
1.626373626373626 0.0001953125 0.0 0.0 
1.6283272283272288 0.00029296875 0.0 0.0 
1.6302808302808307 0.00029296875 0.0 0.0 
1.6322344322344327 0.000244140625 0.0 0.0 
1.6341880341880346 0.000244140625 0.0 0.0 
1.6361416361416365 9.765625e-05 0.0 0.0 
1.6380952380952385 0.0 0.0 0.0 
1.6400488400488404 0.0001953125 0.0 0.0 
1.6420024420024424 0.000244140625 0.0 0.0 
1.6439560439560443 0.0001953125 0.0 0.0 
1.6459096459096463 0.000244140625 0.0 0.0 
1.6478632478632482 4.8828125e-05 0.0 0.0 
1.6498168498168502 9.765625e-05 0.0 0.0 
1.6517704517704521 0.0001953125 0.0 0.0 
1.653724053724054 0.000341796875 0.0 0.0 
1.655677655677656 0.000146484375 0.0 0.0 
1.657631257631258 0.000244140625 0.0 0.0 
1.65958485958486 9.765625e-05 0.0 0.0 
1.6615384615384619 0.000244140625 0.0 0.0 
1.6634920634920638 0.000244140625 0.0 0.0 
1.6654456654456657 0.000146484375 0.0 0.0 
1.6673992673992677 9.765625e-05 0.0 0.0 
1.6693528693528696 0.00029296875 0.0 0.0 
1.6713064713064716 0.000146484375 0.0 0.0 
1.6732600732600735 4.8828125e-05 0.0 0.0 
1.6752136752136755 0.0001953125 0.0 0.0 
1.6771672771672774 9.765625e-05 0.0 0.0 
1.6791208791208794 9.765625e-05 0.0 0.0 
1.6810744810744813 0.000146484375 0.0 0.0 
1.6830280830280833 9.765625e-05 0.0 0.0 
1.6849816849816852 0.000244140625 0.0 0.0 
1.6869352869352872 0.000146484375 0.0 0.0 
1.688888888888889 4.8828125e-05 0.0 0.0 
1.690842490842491 0.00029296875 0.0 0.0 
1.692796092796093 0.00029296875 0.0 0.0 
1.694749694749695 0.000146484375 0.0 0.0 
1.696703296703297 0.0001953125 0.0 0.0 
1.6986568986568988 0.000146484375 0.0 0.0 
1.7006105006105008 0.0001953125 0.0 0.0 
1.7025641025641027 0.0001953125 0.0 0.0 
1.7045177045177047 4.8828125e-05 0.0 0.0 
1.7064713064713066 0.000244140625 0.0 0.0 
1.7084249084249086 0.000244140625 0.0 0.0 
1.7103785103785105 9.765625e-05 0.0 0.0 
1.7123321123321125 0.000244140625 0.0 0.0 
1.7142857142857144 4.8828125e-05 0.0 0.0 
1.7162393162393164 0.000244140625 0.0 0.0 
1.7181929181929183 9.765625e-05 0.0 0.0 
1.7201465201465203 4.8828125e-05 0.0 0.0 
1.7221001221001222 0.0001953125 0.0 0.0 
1.7240537240537241 4.8828125e-05 0.0 0.0 
1.726007326007326 0.000341796875 0.0 0.0 
1.727960927960928 9.765625e-05 0.0 0.0 
1.72991452991453 0.00029296875 0.0 0.0 
1.731868131868132 0.000146484375 0.0 0.0 
1.7338217338217339 0.000146484375 0.0 0.0 
1.7357753357753358 9.765625e-05 0.0 0.0 
1.7377289377289378 0.0001953125 0.0 0.0 
1.7396825396825397 0.0001953125 0.0 0.0 
1.7416361416361417 0.0 0.0 0.0 
1.7435897435897436 0.000146484375 0.0 0.0 
1.7455433455433456 0.000146484375 0.0 0.0 
1.7474969474969475 9.765625e-05 0.0 0.0 
1.7494505494505495 0.000244140625 0.0 0.0 
1.7514041514041514 9.765625e-05 0.0 0.0 
1.7533577533577533 0.0001953125 0.0 0.0 
1.7553113553113553 9.765625e-05 0.0 0.0 
1.7572649572649572 0.0001953125 0.0 0.0 
1.7592185592185592 0.000146484375 0.0 0.0 
1.7611721611721611 0.000244140625 0.0 0.0 
1.763125763125763 0.000244140625 0.0 0.0 
1.765079365079365 0.000146484375 0.0 0.0 
1.767032967032967 0.00029296875 0.0 0.0 
1.768986568986569 0.000244140625 0.0 0.0 
1.7709401709401709 0.0001953125 0.0 0.0 
1.7728937728937728 9.765625e-05 0.0 0.0 
1.7748473748473748 0.000341796875 0.0 0.0 
1.7768009768009767 9.765625e-05 0.0 0.0 
1.7787545787545787 0.0 0.0 0.0 
1.7807081807081806 4.8828125e-05 0.0 0.0 
1.7826617826617825 0.000244140625 0.0 0.0 
1.7846153846153845 9.765625e-05 0.0 0.0 
1.7865689865689864 0.0001953125 0.0 0.0 
1.7885225885225884 9.765625e-05 0.0 0.0 
1.7904761904761903 9.765625e-05 0.0 0.0 
1.7924297924297923 0.000146484375 0.0 0.0 
1.7943833943833942 0.000146484375 0.0 0.0 
1.7963369963369962 9.765625e-05 0.0 0.0 
1.7982905982905981 0.000146484375 0.0 0.0 
1.8002442002442 0.000244140625 0.0 0.0 
1.802197802197802 0.00029296875 0.0 0.0 
1.804151404151404 0.000146484375 0.0 0.0 
1.806105006105006 0.000146484375 0.0 0.0 
1.8080586080586079 0.0 0.0 0.0 
1.8100122100122098 0.000244140625 0.0 0.0 
1.8119658119658117 0.000244140625 0.0 0.0 
1.8139194139194137 0.000146484375 0.0 0.0 
1.8158730158730156 0.0001953125 0.0 0.0 
1.8178266178266176 0.000244140625 0.0 0.0 
1.8197802197802195 9.765625e-05 0.0 0.0 
1.8217338217338215 0.0001953125 0.0 0.0 
1.8236874236874234 9.765625e-05 0.0 0.0 
1.8256410256410254 0.000146484375 0.0 0.0 
1.8275946275946273 0.000146484375 0.0 0.0 
1.8295482295482293 9.765625e-05 0.0 0.0 
1.8315018315018312 0.0001953125 0.0 0.0 
1.8334554334554332 0.000146484375 0.0 0.0 
1.835409035409035 0.00029296875 0.0 0.0 
1.837362637362637 0.000146484375 0.0 0.0 
1.839316239316239 0.000146484375 0.0 0.0 
1.841269841269841 0.00029296875 0.0 0.0 
1.843223443223443 0.00029296875 0.0 0.0 
1.8451770451770448 9.765625e-05 0.0 0.0 
1.8471306471306468 0.000390625 0.0 0.0 
1.8490842490842487 0.0001953125 0.0 0.0 
1.8510378510378507 9.765625e-05 0.0 0.0 
1.8529914529914526 4.8828125e-05 0.0 0.0 
1.8549450549450546 0.000341796875 0.0 0.0 
1.8568986568986565 4.8828125e-05 0.0 0.0 
1.8588522588522585 0.000146484375 0.0 0.0 
1.8608058608058604 0.000146484375 0.0 0.0 
1.8627594627594624 0.00029296875 0.0 0.0 
1.8647130647130643 9.765625e-05 0.0 0.0 
1.8666666666666663 9.765625e-05 0.0 0.0 
1.8686202686202682 0.0001953125 0.0 0.0 
1.8705738705738701 9.765625e-05 0.0 0.0 
1.872527472527472 0.0001953125 0.0 0.0 
1.874481074481074 0.000146484375 0.0 0.0 
1.8764346764346769 9.765625e-05 0.0 0.0 
1.8783882783882788 0.00029296875 0.0 0.0 
1.8803418803418808 4.8828125e-05 0.0 0.0 
1.8822954822954827 0.000146484375 0.0 0.0 
1.8842490842490847 9.765625e-05 0.0 0.0 
1.8862026862026866 4.8828125e-05 0.0 0.0 
1.8881562881562886 4.8828125e-05 0.0 0.0 
1.8901098901098905 0.00029296875 0.0 0.0 
1.8920634920634924 4.8828125e-05 0.0 0.0 
1.8940170940170944 0.000244140625 0.0 0.0 
1.8959706959706963 4.8828125e-05 0.0 0.0 
1.8979242979242983 4.8828125e-05 0.0 0.0 
1.8998778998779002 0.0001953125 0.0 0.0 
1.9018315018315022 0.000244140625 0.0 0.0 
1.9037851037851041 9.765625e-05 0.0 0.0 
1.905738705738706 9.765625e-05 0.0 0.0 
1.907692307692308 0.0001953125 0.0 0.0 
1.90964590964591 9.765625e-05 0.0 0.0 
1.911599511599512 4.8828125e-05 0.0 0.0 
1.9135531135531139 0.000146484375 0.0 0.0 
1.9155067155067158 0.0 0.0 0.0 
1.9174603174603178 9.765625e-05 0.0 0.0 
1.9194139194139197 0.000146484375 0.0 0.0 
1.9213675213675216 4.8828125e-05 0.0 0.0 
1.9233211233211236 4.8828125e-05 0.0 0.0 
1.9252747252747255 0.0001953125 0.0 0.0 
1.9272283272283275 0.0 0.0 0.0 
1.9291819291819294 9.765625e-05 0.0 0.0 
1.9311355311355314 0.000146484375 0.0 0.0 
1.9330891330891333 0.0 0.0 0.0 
1.9350427350427353 0.000146484375 0.0 0.0 
1.9369963369963372 0.000146484375 0.0 0.0 
1.9389499389499392 0.000146484375 0.0 0.0 
1.9409035409035411 0.0 0.0 0.0 
1.942857142857143 0.000244140625 0.0 0.0 
1.944810744810745 9.765625e-05 0.0 0.0 
1.946764346764347 0.0 0.0 0.0 
1.948717948717949 4.8828125e-05 0.0 0.0 
1.9506715506715508 0.00029296875 0.0 0.0 
1.9526251526251528 0.000146484375 0.0 0.0 
1.9545787545787547 0.0001953125 0.0 0.0 
1.9565323565323567 9.765625e-05 0.0 0.0 
1.9584859584859586 0.000146484375 0.0 0.0 
1.9604395604395606 0.0001953125 0.0 0.0 
1.9623931623931625 4.8828125e-05 0.0 0.0 
1.9643467643467645 0.000146484375 0.0 0.0 
1.9663003663003664 4.8828125e-05 0.0 0.0 
1.9682539682539684 0.0 0.0 0.0 
1.9702075702075703 9.765625e-05 0.0 0.0 
1.9721611721611723 0.0001953125 0.0 0.0 
1.9741147741147742 9.765625e-05 0.0 0.0 
1.9760683760683762 4.8828125e-05 0.0 0.0 
1.978021978021978 0.0 0.0 0.0 
1.97997557997558 0.000146484375 0.0 0.0 
1.981929181929182 0.000146484375 0.0 0.0 
1.983882783882784 0.00029296875 0.0 0.0 
1.9858363858363859 4.8828125e-05 0.0 0.0 
1.9877899877899878 9.765625e-05 0.0 0.0 
1.9897435897435898 0.0001953125 0.0 0.0 
1.9916971916971917 9.765625e-05 0.0 0.0 
1.9936507936507937 0.0 0.0 0.0 
1.9956043956043956 0.0 0.0 0.0 
1.9975579975579976 4.8828125e-05 0.0 0.0 
1.9995115995115995 4.8828125e-05 0.0 0.0 
2.0014652014652015 4.8828125e-05 0.0 0.0 
2.0034188034188034 9.765625e-05 0.0 0.0 
2.0053724053724054 0.0001953125 0.0 0.0 
2.0073260073260073 4.8828125e-05 0.0 0.0 
2.0092796092796092 0.000146484375 0.0 0.0 
2.011233211233211 4.8828125e-05 0.0 0.0 
2.013186813186813 0.000146484375 0.0 0.0 
2.015140415140415 0.000146484375 0.0 0.0 
2.017094017094017 0.0001953125 0.0 0.0 
2.019047619047619 0.000146484375 0.0 0.0 
2.021001221001221 0.000146484375 0.0 0.0 
2.022954822954823 9.765625e-05 0.0 0.0 
2.024908424908425 0.000146484375 0.0 0.0 
2.0268620268620268 0.0001953125 0.0 0.0 
2.0288156288156287 0.000146484375 0.0 0.0 
2.0307692307692307 0.0 0.0 0.0 
2.0327228327228326 0.0 0.0 0.0 
2.0346764346764346 9.765625e-05 0.0 0.0 
2.0366300366300365 0.0001953125 0.0 0.0 
2.0385836385836384 9.765625e-05 0.0 0.0 
2.0405372405372404 4.8828125e-05 0.0 0.0 
2.0424908424908423 4.8828125e-05 0.0 0.0 
2.0444444444444443 0.000146484375 0.0 0.0 
2.0463980463980462 9.765625e-05 0.0 0.0 
2.048351648351648 9.765625e-05 0.0 0.0 
2.05030525030525 0.0001953125 0.0 0.0 
2.052258852258852 9.765625e-05 0.0 0.0 
2.054212454212454 9.765625e-05 0.0 0.0 
2.056166056166056 4.8828125e-05 0.0 0.0 
2.058119658119658 0.0001953125 0.0 0.0 
2.06007326007326 4.8828125e-05 0.0 0.0 
2.062026862026862 4.8828125e-05 0.0 0.0 
2.0639804639804638 9.765625e-05 0.0 0.0 
2.0659340659340657 4.8828125e-05 0.0 0.0 
2.0678876678876676 0.000146484375 0.0 0.0 
2.0698412698412696 4.8828125e-05 0.0 0.0 
2.0717948717948715 9.765625e-05 0.0 0.0 
2.0737484737484735 9.765625e-05 0.0 0.0 
2.0757020757020754 9.765625e-05 0.0 0.0 
2.0776556776556774 0.0 0.0 0.0 
2.0796092796092793 4.8828125e-05 0.0 0.0 
2.0815628815628813 4.8828125e-05 0.0 0.0 
2.083516483516483 0.0001953125 0.0 0.0 
2.085470085470085 9.765625e-05 0.0 0.0 
2.087423687423687 4.8828125e-05 0.0 0.0 
2.089377289377289 0.0 0.0 0.0 
2.091330891330891 4.8828125e-05 0.0 0.0 
2.093284493284493 0.0001953125 0.0 0.0 
2.095238095238095 4.8828125e-05 0.0 0.0 
2.097191697191697 0.0 0.0 0.0 
2.099145299145299 9.765625e-05 0.0 0.0 
2.1010989010989007 9.765625e-05 0.0 0.0 
2.1030525030525027 0.0 0.0 0.0 
2.1050061050061046 0.000146484375 0.0 0.0 
2.1069597069597066 4.8828125e-05 0.0 0.0 
2.1089133089133085 0.000244140625 0.0 0.0 
2.1108669108669105 4.8828125e-05 0.0 0.0 
2.1128205128205124 4.8828125e-05 0.0 0.0 
2.1147741147741144 9.765625e-05 0.0 0.0 
2.1167277167277163 0.0 0.0 0.0 
2.1186813186813183 4.8828125e-05 0.0 0.0 
2.12063492063492 0.000146484375 0.0 0.0 
2.122588522588522 9.765625e-05 0.0 0.0 
2.124542124542124 9.765625e-05 0.0 0.0 
2.126495726495726 9.765625e-05 0.0 0.0 
2.128449328449329 9.765625e-05 0.0 0.0 
2.130402930402931 4.8828125e-05 0.0 0.0 
2.1323565323565328 9.765625e-05 0.0 0.0 
2.1343101343101347 9.765625e-05 0.0 0.0 
2.1362637362637367 0.0001953125 0.0 0.0 
2.1382173382173386 0.0001953125 0.0 0.0 
2.1401709401709406 4.8828125e-05 0.0 0.0 
2.1421245421245425 9.765625e-05 0.0 0.0 
2.1440781440781445 9.765625e-05 0.0 0.0 
2.1460317460317464 4.8828125e-05 0.0 0.0 
2.1479853479853483 0.000146484375 0.0 0.0 
2.1499389499389503 4.8828125e-05 0.0 0.0 
2.1518925518925522 4.8828125e-05 0.0 0.0 
2.153846153846154 4.8828125e-05 0.0 0.0 
2.155799755799756 0.000146484375 0.0 0.0 
2.157753357753358 4.8828125e-05 0.0 0.0 
2.15970695970696 0.0001953125 0.0 0.0 
2.161660561660562 9.765625e-05 0.0 0.0 
2.163614163614164 9.765625e-05 0.0 0.0 
2.165567765567766 9.765625e-05 0.0 0.0 
2.167521367521368 0.0 0.0 0.0 
2.1694749694749698 4.8828125e-05 0.0 0.0 
2.1714285714285717 0.0 0.0 0.0 
2.1733821733821737 9.765625e-05 0.0 0.0 
2.1753357753357756 9.765625e-05 0.0 0.0 
2.1772893772893775 9.765625e-05 0.0 0.0 
2.1792429792429795 0.000146484375 0.0 0.0 
2.1811965811965814 0.0 0.0 0.0 
2.1831501831501834 4.8828125e-05 0.0 0.0 
2.1851037851037853 0.0 0.0 0.0 
2.1870573870573873 9.765625e-05 0.0 0.0 
2.1890109890109892 4.8828125e-05 0.0 0.0 
2.190964590964591 9.765625e-05 0.0 0.0 
2.192918192918193 4.8828125e-05 0.0 0.0 
2.194871794871795 9.765625e-05 0.0 0.0 
2.196825396825397 0.000146484375 0.0 0.0 
2.198778998778999 0.000244140625 0.0 0.0 
2.200732600732601 9.765625e-05 0.0 0.0 
2.202686202686203 9.765625e-05 0.0 0.0 
2.204639804639805 0.000146484375 0.0 0.0 
2.2065934065934067 9.765625e-05 0.0 0.0 
2.2085470085470087 4.8828125e-05 0.0 0.0 
2.2105006105006106 0.0001953125 0.0 0.0 
2.2124542124542126 4.8828125e-05 0.0 0.0 
2.2144078144078145 0.0 0.0 0.0 
2.2163614163614165 4.8828125e-05 0.0 0.0 
2.2183150183150184 9.765625e-05 0.0 0.0 
2.2202686202686204 9.765625e-05 0.0 0.0 
2.2222222222222223 9.765625e-05 0.0 0.0 
2.2241758241758243 4.8828125e-05 0.0 0.0 
2.226129426129426 9.765625e-05 0.0 0.0 
2.228083028083028 0.0 0.0 0.0 
2.23003663003663 9.765625e-05 0.0 0.0 
2.231990231990232 4.8828125e-05 0.0 0.0 
2.233943833943834 4.8828125e-05 0.0 0.0 
2.235897435897436 4.8828125e-05 0.0 0.0 
2.237851037851038 4.8828125e-05 0.0 0.0 
2.23980463980464 4.8828125e-05 0.0 0.0 
2.241758241758242 9.765625e-05 0.0 0.0 
2.2437118437118437 4.8828125e-05 0.0 0.0 
2.2456654456654457 0.0 0.0 0.0 
2.2476190476190476 0.0 0.0 0.0 
2.2495726495726496 9.765625e-05 0.0 0.0 
2.2515262515262515 0.0 0.0 0.0 
2.2534798534798535 0.0 0.0 0.0 
2.2554334554334554 0.0 0.0 0.0 
2.2573870573870574 4.8828125e-05 0.0 0.0 
2.2593406593406593 0.0 0.0 0.0 
2.2612942612942613 9.765625e-05 0.0 0.0 
2.263247863247863 0.0 0.0 0.0 
2.265201465201465 4.8828125e-05 0.0 0.0 
2.267155067155067 4.8828125e-05 0.0 0.0 
2.269108669108669 4.8828125e-05 0.0 0.0 
2.271062271062271 4.8828125e-05 0.0 0.0 
2.273015873015873 0.0 0.0 0.0 
2.274969474969475 4.8828125e-05 0.0 0.0 
2.276923076923077 9.765625e-05 0.0 0.0 
2.2788766788766788 4.8828125e-05 0.0 0.0 
2.2808302808302807 0.000146484375 0.0 0.0 
2.2827838827838827 4.8828125e-05 0.0 0.0 
2.2847374847374846 4.8828125e-05 0.0 0.0 
2.2866910866910866 4.8828125e-05 0.0 0.0 
2.2886446886446885 9.765625e-05 0.0 0.0 
2.2905982905982905 0.0 0.0 0.0 
2.2925518925518924 4.8828125e-05 0.0 0.0 
2.2945054945054943 4.8828125e-05 0.0 0.0 
2.2964590964590963 4.8828125e-05 0.0 0.0 
2.2984126984126982 4.8828125e-05 0.0 0.0 
2.3003663003663 0.0 0.0 0.0 
2.302319902319902 0.000146484375 0.0 0.0 
2.304273504273504 9.765625e-05 0.0 0.0 
2.306227106227106 9.765625e-05 0.0 0.0 
2.308180708180708 0.0 0.0 0.0 
2.31013431013431 4.8828125e-05 0.0 0.0 
2.312087912087912 4.8828125e-05 0.0 0.0 
2.314041514041514 9.765625e-05 0.0 0.0 
2.3159951159951158 4.8828125e-05 0.0 0.0 
2.3179487179487177 0.0 0.0 0.0 
2.3199023199023197 0.0 0.0 0.0 
2.3218559218559216 0.0 0.0 0.0 
2.3238095238095235 4.8828125e-05 0.0 0.0 
2.3257631257631255 0.0 0.0 0.0 
2.3277167277167274 9.765625e-05 0.0 0.0 
2.3296703296703294 0.0 0.0 0.0 
2.3316239316239313 9.765625e-05 0.0 0.0 
2.3335775335775333 4.8828125e-05 0.0 0.0 
2.3355311355311352 0.0 0.0 0.0 
2.337484737484737 0.0 0.0 0.0 
2.339438339438339 0.000146484375 0.0 0.0 
2.341391941391941 0.0 0.0 0.0 
2.343345543345543 4.8828125e-05 0.0 0.0 
2.345299145299145 4.8828125e-05 0.0 0.0 
2.347252747252747 9.765625e-05 0.0 0.0 
2.349206349206349 4.8828125e-05 0.0 0.0 
2.351159951159951 0.000146484375 0.0 0.0 
2.3531135531135527 4.8828125e-05 0.0 0.0 
2.3550671550671547 4.8828125e-05 0.0 0.0 
2.3570207570207566 9.765625e-05 0.0 0.0 
2.3589743589743586 9.765625e-05 0.0 0.0 
2.3609279609279605 0.0 0.0 0.0 
2.3628815628815625 9.765625e-05 0.0 0.0 
2.3648351648351644 0.000146484375 0.0 0.0 
2.3667887667887664 0.0 0.0 0.0 
2.3687423687423683 0.0 0.0 0.0 
2.3706959706959703 0.0 0.0 0.0 
2.372649572649572 9.765625e-05 0.0 0.0 
2.374603174603174 0.000146484375 0.0 0.0 
2.376556776556777 9.765625e-05 0.0 0.0 
2.378510378510379 0.0 0.0 0.0 
2.380463980463981 0.0 0.0 0.0 
2.382417582417583 0.0 0.0 0.0 
2.384371184371185 9.765625e-05 0.0 0.0 
2.3863247863247867 4.8828125e-05 0.0 0.0 
2.3882783882783887 4.8828125e-05 0.0 0.0 
2.3902319902319906 0.0 0.0 0.0 
2.3921855921855926 0.0 0.0 0.0 
2.3941391941391945 0.0 0.0 0.0 
2.3960927960927965 4.8828125e-05 0.0 0.0 
2.3980463980463984 4.8828125e-05 0.0 0.0 
2.4000000000000004 9.765625e-05 0.0 0.0 
2.4019536019536023 0.0 0.0 0.0 
2.4039072039072042 4.8828125e-05 0.0 0.0 
2.405860805860806 0.0 0.0 0.0 
2.407814407814408 0.0 0.0 0.0 
2.40976800976801 0.0 0.0 0.0 
2.411721611721612 4.8828125e-05 0.0 0.0 
2.413675213675214 0.0 0.0 0.0 
2.415628815628816 0.000146484375 0.0 0.0 
2.417582417582418 0.0 0.0 0.0 
2.41953601953602 0.0 0.0 0.0 
2.4214896214896218 4.8828125e-05 0.0 0.0 
2.4234432234432237 0.0 0.0 0.0 
2.4253968253968257 0.0 0.0 0.0 
2.4273504273504276 0.0 0.0 0.0 
2.4293040293040296 4.8828125e-05 0.0 0.0 
2.4312576312576315 4.8828125e-05 0.0 0.0 
2.4332112332112334 9.765625e-05 0.0 0.0 
2.4351648351648354 9.765625e-05 0.0 0.0 
2.4371184371184373 4.8828125e-05 0.0 0.0 
2.4390720390720393 0.0001953125 0.0 0.0 
2.4410256410256412 0.0 0.0 0.0 
2.442979242979243 4.8828125e-05 0.0 0.0 
2.444932844932845 0.0 0.0 0.0 
2.446886446886447 4.8828125e-05 0.0 0.0 
2.448840048840049 4.8828125e-05 0.0 0.0 
2.450793650793651 9.765625e-05 0.0 0.0 
2.452747252747253 0.0 0.0 0.0 
2.454700854700855 0.0 0.0 0.0 
2.456654456654457 0.0 0.0 0.0 
2.4586080586080588 4.8828125e-05 0.0 0.0 
2.4605616605616607 0.0 0.0 0.0 
2.4625152625152626 4.8828125e-05 0.0 0.0 
2.4644688644688646 0.0 0.0 0.0 
2.4664224664224665 4.8828125e-05 0.0 0.0 
2.4683760683760685 4.8828125e-05 0.0 0.0 
2.4703296703296704 9.765625e-05 0.0 0.0 
2.4722832722832724 0.0 0.0 0.0 
2.4742368742368743 0.000146484375 0.0 0.0 
2.4761904761904763 0.0 0.0 0.0 
2.478144078144078 0.0 0.0 0.0 
2.48009768009768 4.8828125e-05 0.0 0.0 
2.482051282051282 0.0 0.0 0.0 
2.484004884004884 4.8828125e-05 0.0 0.0 
2.485958485958486 0.0 0.0 0.0 
2.487912087912088 0.0 0.0 0.0 
2.48986568986569 9.765625e-05 0.0 0.0 
2.491819291819292 0.000146484375 0.0 0.0 
2.493772893772894 9.765625e-05 0.0 0.0 
2.4957264957264957 4.8828125e-05 0.0 0.0 
2.4976800976800977 4.8828125e-05 0.0 0.0 
2.4996336996336996 0.000146484375 0.0 0.0 
2.5015873015873016 0.0 0.0 0.0 
2.5035409035409035 4.8828125e-05 0.0 0.0 
2.5054945054945055 0.0 0.0 0.0 
2.5074481074481074 4.8828125e-05 0.0 0.0 
2.5094017094017094 4.8828125e-05 0.0 0.0 
2.5113553113553113 0.0 0.0 0.0 
2.5133089133089133 4.8828125e-05 0.0 0.0 
2.515262515262515 0.0 0.0 0.0 
2.517216117216117 0.0 0.0 0.0 
2.519169719169719 4.8828125e-05 0.0 0.0 
2.521123321123321 4.8828125e-05 0.0 0.0 
2.523076923076923 0.0 0.0 0.0 
2.525030525030525 4.8828125e-05 0.0 0.0 
2.526984126984127 0.0 0.0 0.0 
2.528937728937729 4.8828125e-05 0.0 0.0 
2.530891330891331 0.0 0.0 0.0 
2.5328449328449327 0.0 0.0 0.0 
2.5347985347985347 4.8828125e-05 0.0 0.0 
2.5367521367521366 9.765625e-05 0.0 0.0 
2.5387057387057386 0.0 0.0 0.0 
2.5406593406593405 4.8828125e-05 0.0 0.0 
2.5426129426129425 0.0 0.0 0.0 
2.5445665445665444 4.8828125e-05 0.0 0.0 
2.5465201465201464 0.0 0.0 0.0 
2.5484737484737483 0.0 0.0 0.0 
2.5504273504273502 0.0 0.0 0.0 
2.552380952380952 0.0 0.0 0.0 
2.554334554334554 0.0 0.0 0.0 
2.556288156288156 0.0 0.0 0.0 
2.558241758241758 0.0 0.0 0.0 
2.56019536019536 9.765625e-05 0.0 0.0 
2.562148962148962 4.8828125e-05 0.0 0.0 
2.564102564102564 0.0 0.0 0.0 
2.566056166056166 9.765625e-05 0.0 0.0 
2.5680097680097678 4.8828125e-05 0.0 0.0 
2.5699633699633697 4.8828125e-05 0.0 0.0 
2.5719169719169717 0.0 0.0 0.0 
2.5738705738705736 4.8828125e-05 0.0 0.0 
2.5758241758241756 9.765625e-05 0.0 0.0 
2.5777777777777775 0.0 0.0 0.0 
2.5797313797313794 0.0 0.0 0.0 
2.5816849816849814 9.765625e-05 0.0 0.0 
2.5836385836385833 0.0 0.0 0.0 
2.5855921855921853 0.0 0.0 0.0 
2.5875457875457872 0.0 0.0 0.0 
2.589499389499389 0.0 0.0 0.0 
2.591452991452991 0.0 0.0 0.0 
2.593406593406593 0.0 0.0 0.0 
2.595360195360195 9.765625e-05 0.0 0.0 
2.597313797313797 4.8828125e-05 0.0 0.0 
2.599267399267399 4.8828125e-05 0.0 0.0 
2.601221001221001 0.0 0.0 0.0 
2.603174603174603 4.8828125e-05 0.0 0.0 
2.6051282051282048 0.0 0.0 0.0 
2.6070818070818067 4.8828125e-05 0.0 0.0 
2.6090354090354086 0.0 0.0 0.0 
2.6109890109890106 0.0 0.0 0.0 
2.6129426129426125 4.8828125e-05 0.0 0.0 
2.6148962148962145 0.0 0.0 0.0 
2.6168498168498164 0.0 0.0 0.0 
2.6188034188034184 0.0 0.0 0.0 
2.6207570207570203 4.8828125e-05 0.0 0.0 
2.6227106227106223 0.0 0.0 0.0 
2.624664224664224 0.0 0.0 0.0 
2.626617826617826 0.0 0.0 0.0 
2.628571428571429 0.0 0.0 0.0 
2.630525030525031 0.0 0.0 0.0 
2.632478632478633 0.0 0.0 0.0 
2.634432234432235 4.8828125e-05 0.0 0.0 
2.636385836385837 4.8828125e-05 0.0 0.0 
2.6383394383394387 0.0 0.0 0.0 
2.6402930402930407 0.0 0.0 0.0 
2.6422466422466426 9.765625e-05 0.0 0.0 
2.6442002442002446 4.8828125e-05 0.0 0.0 
2.6461538461538465 0.0 0.0 0.0 
2.6481074481074485 0.0 0.0 0.0 
2.6500610500610504 4.8828125e-05 0.0 0.0 
2.6520146520146524 0.0 0.0 0.0 
2.6539682539682543 4.8828125e-05 0.0 0.0 
2.6559218559218563 0.0 0.0 0.0 
2.657875457875458 4.8828125e-05 0.0 0.0 
2.65982905982906 0.0 0.0 0.0 
2.661782661782662 0.0 0.0 0.0 
2.663736263736264 9.765625e-05 0.0 0.0 
2.665689865689866 0.0 0.0 0.0 
2.667643467643468 4.8828125e-05 0.0 0.0 
2.66959706959707 0.0 0.0 0.0 
2.671550671550672 0.0 0.0 0.0 
2.6735042735042738 0.0 0.0 0.0 
2.6754578754578757 0.0 0.0 0.0 
2.6774114774114777 0.0 0.0 0.0 
2.6793650793650796 0.0 0.0 0.0 
2.6813186813186816 4.8828125e-05 0.0 0.0 
2.6832722832722835 0.0 0.0 0.0 
2.6852258852258855 0.0 0.0 0.0 
2.6871794871794874 0.0 0.0 0.0 
2.6891330891330893 0.0 0.0 0.0 
2.6910866910866913 9.765625e-05 0.0 0.0 
2.6930402930402932 4.8828125e-05 0.0 0.0 
2.694993894993895 0.0 0.0 0.0 
2.696947496947497 4.8828125e-05 0.0 0.0 
2.698901098901099 0.0 0.0 0.0 
2.700854700854701 4.8828125e-05 0.0 0.0 
2.702808302808303 0.0 0.0 0.0 
2.704761904761905 0.0 0.0 0.0 
2.706715506715507 0.0 0.0 0.0 
2.708669108669109 0.0 0.0 0.0 
2.7106227106227108 4.8828125e-05 0.0 0.0 
2.7125763125763127 0.0 0.0 0.0 
2.7145299145299147 0.0 0.0 0.0 
2.7164835164835166 0.0 0.0 0.0 
2.7184371184371185 0.0 0.0 0.0 
2.7203907203907205 4.8828125e-05 0.0 0.0 
2.7223443223443224 0.0 0.0 0.0 
2.7242979242979244 0.0 0.0 0.0 
2.7262515262515263 0.0 0.0 0.0 
2.7282051282051283 9.765625e-05 0.0 0.0 
2.7301587301587302 0.0 0.0 0.0 
2.732112332112332 0.0 0.0 0.0 
2.734065934065934 9.765625e-05 0.0 0.0 
2.736019536019536 4.8828125e-05 0.0 0.0 
2.737973137973138 0.0 0.0 0.0 
2.73992673992674 0.0 0.0 0.0 
2.741880341880342 4.8828125e-05 0.0 0.0 
2.743833943833944 0.0 0.0 0.0 
2.745787545787546 0.0 0.0 0.0 
2.7477411477411477 0.0 0.0 0.0 
2.7496947496947497 9.765625e-05 0.0 0.0 
2.7516483516483516 4.8828125e-05 0.0 0.0 
2.7536019536019536 9.765625e-05 0.0 0.0 
2.7555555555555555 0.0 0.0 0.0 
2.7575091575091575 0.0 0.0 0.0 
2.7594627594627594 0.0 0.0 0.0 
2.7614163614163614 0.0 0.0 0.0 
2.7633699633699633 0.0 0.0 0.0 
2.7653235653235653 0.0 0.0 0.0 
2.767277167277167 9.765625e-05 0.0 0.0 
2.769230769230769 0.0 0.0 0.0 
2.771184371184371 0.0 0.0 0.0 
2.773137973137973 9.765625e-05 0.0 0.0 
2.775091575091575 0.0 0.0 0.0 
2.777045177045177 0.0 0.0 0.0 
2.778998778998779 0.0 0.0 0.0 
2.780952380952381 4.8828125e-05 0.0 0.0 
2.782905982905983 4.8828125e-05 0.0 0.0 
2.7848595848595847 0.0 0.0 0.0 
2.7868131868131867 0.0 0.0 0.0 
2.7887667887667886 0.0 0.0 0.0 
2.7907203907203906 4.8828125e-05 0.0 0.0 
2.7926739926739925 0.0 0.0 0.0 
2.7946275946275945 4.8828125e-05 0.0 0.0 
2.7965811965811964 4.8828125e-05 0.0 0.0 
2.7985347985347984 0.0 0.0 0.0 
2.8004884004884003 0.0 0.0 0.0 
2.8024420024420023 4.8828125e-05 0.0 0.0 
2.804395604395604 0.0 0.0 0.0 
2.806349206349206 0.0 0.0 0.0 
2.808302808302808 9.765625e-05 0.0 0.0 
2.81025641025641 0.0 0.0 0.0 
2.812210012210012 0.0 0.0 0.0 
2.814163614163614 0.0 0.0 0.0 
2.816117216117216 0.0 0.0 0.0 
2.818070818070818 4.8828125e-05 0.0 0.0 
2.8200244200244198 4.8828125e-05 0.0 0.0 
2.8219780219780217 0.0 0.0 0.0 
2.8239316239316237 4.8828125e-05 0.0 0.0 
2.8258852258852256 0.0 0.0 0.0 
2.8278388278388276 4.8828125e-05 0.0 0.0 
2.8297924297924295 0.0 0.0 0.0 
2.8317460317460315 0.0 0.0 0.0 
2.8336996336996334 0.0 0.0 0.0 
2.8356532356532353 0.0 0.0 0.0 
2.8376068376068373 0.0 0.0 0.0 
2.8395604395604392 0.0 0.0 0.0 
2.841514041514041 0.0 0.0 0.0 
2.843467643467643 0.0 0.0 0.0 
2.845421245421245 0.0 0.0 0.0 
2.847374847374847 0.0 0.0 0.0 
2.849328449328449 0.0 0.0 0.0 
2.851282051282051 0.0 0.0 0.0 
2.853235653235653 0.0 0.0 0.0 
2.855189255189255 0.0 0.0 0.0 
2.8571428571428568 0.0 0.0 0.0 
2.8590964590964587 0.0 0.0 0.0 
2.8610500610500607 4.8828125e-05 0.0 0.0 
2.8630036630036626 4.8828125e-05 0.0 0.0 
2.8649572649572645 0.0 0.0 0.0 
2.8669108669108665 0.0 0.0 0.0 
2.8688644688644684 4.8828125e-05 0.0 0.0 
2.8708180708180704 0.0 0.0 0.0 
2.8727716727716723 0.0 0.0 0.0 
2.8747252747252743 4.8828125e-05 0.0 0.0 
2.876678876678877 0.0 0.0 0.0 
2.878632478632479 0.0 0.0 0.0 
2.880586080586081 0.0 0.0 0.0 
2.882539682539683 0.0 0.0 0.0 
2.884493284493285 4.8828125e-05 0.0 0.0 
2.886446886446887 0.0 0.0 0.0 
2.888400488400489 0.0 0.0 0.0 
2.8903540903540907 0.0 0.0 0.0 
2.8923076923076927 0.0 0.0 0.0 
2.8942612942612946 4.8828125e-05 0.0 0.0 
2.8962148962148966 0.0 0.0 0.0 
2.8981684981684985 0.0 0.0 0.0 
2.9001221001221005 4.8828125e-05 0.0 0.0 
2.9020757020757024 9.765625e-05 0.0 0.0 
2.9040293040293044 4.8828125e-05 0.0 0.0 
2.9059829059829063 0.0 0.0 0.0 
2.9079365079365083 0.0 0.0 0.0 
2.90989010989011 0.0 0.0 0.0 
2.911843711843712 4.8828125e-05 0.0 0.0 
2.913797313797314 0.0 0.0 0.0 
2.915750915750916 0.0 0.0 0.0 
2.917704517704518 0.0 0.0 0.0 
2.91965811965812 0.0 0.0 0.0 
2.921611721611722 0.0 0.0 0.0 
2.923565323565324 0.0 0.0 0.0 
2.925518925518926 0.0 0.0 0.0 
2.9274725274725277 0.0 0.0 0.0 
2.9294261294261297 4.8828125e-05 0.0 0.0 
2.9313797313797316 0.0 0.0 0.0 
2.9333333333333336 0.0 0.0 0.0 
2.9352869352869355 0.0 0.0 0.0 
2.9372405372405375 0.0 0.0 0.0 
2.9391941391941394 4.8828125e-05 0.0 0.0 
2.9411477411477414 0.0 0.0 0.0 
2.9431013431013433 0.0 0.0 0.0 
2.9450549450549453 0.0 0.0 0.0 
2.947008547008547 0.0 0.0 0.0 
2.948962148962149 0.0 0.0 0.0 
2.950915750915751 4.8828125e-05 0.0 0.0 
2.952869352869353 0.0 0.0 0.0 
2.954822954822955 4.8828125e-05 0.0 0.0 
2.956776556776557 0.0 0.0 0.0 
2.958730158730159 0.0 0.0 0.0 
2.960683760683761 0.0 0.0 0.0 
2.9626373626373628 0.0 0.0 0.0 
2.9645909645909647 0.0 0.0 0.0 
2.9665445665445667 0.0 0.0 0.0 
2.9684981684981686 0.0 0.0 0.0 
2.9704517704517706 0.0 0.0 0.0 
2.9724053724053725 0.0 0.0 0.0 
2.9743589743589745 0.0 0.0 0.0 
2.9763125763125764 0.0 0.0 0.0 
2.9782661782661783 0.0 0.0 0.0 
2.9802197802197803 0.0 0.0 0.0 
2.9821733821733822 0.0 0.0 0.0 
2.984126984126984 0.0 0.0 0.0 
2.986080586080586 0.0 0.0 0.0 
2.988034188034188 0.0 0.0 0.0 
2.98998778998779 0.0 0.0 0.0 
2.991941391941392 0.0 0.0 0.0 
2.993894993894994 0.0 0.0 0.0 
2.995848595848596 0.0 0.0 0.0 
2.997802197802198 0.0 0.0 0.0 
2.9997557997557998 0.0 0.0 0.0 
3.0017094017094017 0.0 0.0 0.0 
3.0036630036630036 0.0 0.0 0.0 
3.0056166056166056 0.0 0.0 0.0 
3.0075702075702075 0.0 0.0 0.0 
3.0095238095238095 0.0 0.0 0.0 
3.0114774114774114 0.0 0.0 0.0 
3.0134310134310134 4.8828125e-05 0.0 0.0 
3.0153846153846153 0.0 0.0 0.0 
3.0173382173382173 0.0 0.0 0.0 
3.0192918192918192 0.0 0.0 0.0 
3.021245421245421 0.0 0.0 0.0 
3.023199023199023 0.0 0.0 0.0 
3.025152625152625 9.765625e-05 0.0 0.0 
3.027106227106227 0.0 0.0 0.0 
3.029059829059829 0.0 0.0 0.0 
3.031013431013431 0.0 0.0 0.0 
3.032967032967033 0.0 0.0 0.0 
3.034920634920635 4.8828125e-05 0.0 0.0 
3.0368742368742367 0.0 0.0 0.0 
3.0388278388278387 0.0 0.0 0.0 
3.0407814407814406 0.0 0.0 0.0 
3.0427350427350426 0.0 0.0 0.0 
3.0446886446886445 0.0 0.0 0.0 
3.0466422466422465 0.0 0.0 0.0 
3.0485958485958484 0.0 0.0 0.0 
3.0505494505494504 0.0 0.0 0.0 
3.0525030525030523 0.0 0.0 0.0 
3.0544566544566543 0.0 0.0 0.0 
3.056410256410256 4.8828125e-05 0.0 0.0 
3.058363858363858 0.0 0.0 0.0 
3.06031746031746 0.0 0.0 0.0 
3.062271062271062 0.0 0.0 0.0 
3.064224664224664 0.0 0.0 0.0 
3.066178266178266 0.0 0.0 0.0 
3.068131868131868 0.0 0.0 0.0 
3.07008547008547 0.0 0.0 0.0 
3.072039072039072 0.0 0.0 0.0 
3.0739926739926737 0.0 0.0 0.0 
3.0759462759462757 0.0 0.0 0.0 
3.0778998778998776 0.0 0.0 0.0 
3.0798534798534796 0.0 0.0 0.0 
3.0818070818070815 0.0 0.0 0.0 
3.0837606837606835 0.0 0.0 0.0 
3.0857142857142854 4.8828125e-05 0.0 0.0 
3.0876678876678874 0.0 0.0 0.0 
3.0896214896214893 0.0 0.0 0.0 
3.0915750915750912 0.0 0.0 0.0 
3.093528693528693 4.8828125e-05 0.0 0.0 
3.095482295482295 0.0 0.0 0.0 
3.097435897435897 0.0 0.0 0.0 
3.099389499389499 0.0 0.0 0.0 
3.101343101343101 0.0 0.0 0.0 
3.103296703296703 0.0 0.0 0.0 
3.105250305250305 0.0 0.0 0.0 
3.107203907203907 0.0 0.0 0.0 
3.1091575091575088 4.8828125e-05 0.0 0.0 
3.1111111111111107 0.0 0.0 0.0 
3.1130647130647127 0.0 0.0 0.0 
3.1150183150183146 0.0 0.0 0.0 
3.1169719169719166 0.0 0.0 0.0 
3.1189255189255185 0.0 0.0 0.0 
3.1208791208791204 0.0 0.0 0.0 
3.1228327228327224 0.0 0.0 0.0 
3.1247863247863243 0.0 0.0 0.0 
3.1267399267399263 0.0 0.0 0.0 
3.128693528693529 0.0 0.0 0.0 
3.130647130647131 0.0 0.0 0.0 
3.132600732600733 0.0 0.0 0.0 
3.134554334554335 0.0 0.0 0.0 
3.136507936507937 0.0 0.0 0.0 
3.138461538461539 0.0 0.0 0.0 
3.140415140415141 0.0 0.0 0.0 
3.1423687423687428 0.0 0.0 0.0 
3.1443223443223447 0.0 0.0 0.0 
3.1462759462759466 0.0 0.0 0.0 
3.1482295482295486 0.0 0.0 0.0 
3.1501831501831505 0.0 0.0 0.0 
3.1521367521367525 0.0 0.0 0.0 
3.1540903540903544 0.0 0.0 0.0 
3.1560439560439564 4.8828125e-05 0.0 0.0 
3.1579975579975583 0.0 0.0 0.0 
3.1599511599511603 0.0 0.0 0.0 
3.161904761904762 0.0 0.0 0.0 
3.163858363858364 0.0 0.0 0.0 
3.165811965811966 0.0 0.0 0.0 
3.167765567765568 0.0 0.0 0.0 
3.16971916971917 0.0 0.0 0.0 
3.171672771672772 0.0 0.0 0.0 
3.173626373626374 0.0 0.0 0.0 
3.175579975579976 0.0 0.0 0.0 
3.177533577533578 9.765625e-05 0.0 0.0 
3.1794871794871797 0.0 0.0 0.0 
3.1814407814407817 0.0 0.0 0.0 
3.1833943833943836 0.0 0.0 0.0 
3.1853479853479856 0.0 0.0 0.0 
3.1873015873015875 0.0 0.0 0.0 
3.1892551892551895 0.0 0.0 0.0 
3.1912087912087914 0.0 0.0 0.0 
3.1931623931623934 0.0 0.0 0.0 
3.1951159951159953 0.0 0.0 0.0 
3.1970695970695973 0.0 0.0 0.0 
3.199023199023199 0.0 0.0 0.0 
3.200976800976801 4.8828125e-05 0.0 0.0 
3.202930402930403 0.0 0.0 0.0 
3.204884004884005 0.0 0.0 0.0 
3.206837606837607 0.0 0.0 0.0 
3.208791208791209 0.0 0.0 0.0 
3.210744810744811 0.0 0.0 0.0 
3.212698412698413 0.0 0.0 0.0 
3.2146520146520148 0.0 0.0 0.0 
3.2166056166056167 0.0 0.0 0.0 
3.2185592185592187 0.0 0.0 0.0 
3.2205128205128206 0.0 0.0 0.0 
3.2224664224664226 4.8828125e-05 0.0 0.0 
3.2244200244200245 0.0 0.0 0.0 
3.2263736263736265 0.0 0.0 0.0 
3.2283272283272284 0.0 0.0 0.0 
3.2302808302808304 0.0 0.0 0.0 
3.2322344322344323 0.0 0.0 0.0 
3.2341880341880342 0.0 0.0 0.0 
3.236141636141636 0.0 0.0 0.0 
3.238095238095238 0.0 0.0 0.0 
3.24004884004884 0.0 0.0 0.0 
3.242002442002442 0.0 0.0 0.0 
3.243956043956044 0.0 0.0 0.0 
3.245909645909646 0.0 0.0 0.0 
3.247863247863248 0.0 0.0 0.0 
3.24981684981685 0.0 0.0 0.0 
3.2517704517704518 0.0 0.0 0.0 
3.2537240537240537 0.0 0.0 0.0 
3.2556776556776557 0.0 0.0 0.0 
3.2576312576312576 0.0 0.0 0.0 
3.2595848595848596 0.0 0.0 0.0 
3.2615384615384615 0.0 0.0 0.0 
3.2634920634920634 0.0 0.0 0.0 
3.2654456654456654 0.0 0.0 0.0 
3.2673992673992673 4.8828125e-05 0.0 0.0 
3.2693528693528693 0.0 0.0 0.0 
3.2713064713064712 0.0 0.0 0.0 
3.273260073260073 0.0 0.0 0.0 
3.275213675213675 0.0 0.0 0.0 
3.277167277167277 0.0 0.0 0.0 
3.279120879120879 0.0 0.0 0.0 
3.281074481074481 0.0 0.0 0.0 
3.283028083028083 0.0 0.0 0.0 
3.284981684981685 0.0 0.0 0.0 
3.286935286935287 0.0 0.0 0.0 
3.2888888888888888 0.0 0.0 0.0 
3.2908424908424907 0.0 0.0 0.0 
3.2927960927960926 0.0 0.0 0.0 
3.2947496947496946 0.0 0.0 0.0 
3.2967032967032965 0.0 0.0 0.0 
3.2986568986568985 4.8828125e-05 0.0 0.0 
3.3006105006105004 0.0 0.0 0.0 
3.3025641025641024 0.0 0.0 0.0 
3.3045177045177043 0.0 0.0 0.0 
3.3064713064713063 0.0 0.0 0.0 
3.308424908424908 0.0 0.0 0.0 
3.31037851037851 0.0 0.0 0.0 
3.312332112332112 0.0 0.0 0.0 
3.314285714285714 0.0 0.0 0.0 
3.316239316239316 0.0 0.0 0.0 
3.318192918192918 0.0 0.0 0.0 
3.32014652014652 0.0 0.0 0.0 
3.322100122100122 0.0 0.0 0.0 
3.324053724053724 0.0 0.0 0.0 
3.3260073260073257 0.0 0.0 0.0 
3.3279609279609277 0.0 0.0 0.0 
3.3299145299145296 0.0 0.0 0.0 
3.3318681318681316 0.0 0.0 0.0 
3.3338217338217335 0.0 0.0 0.0 
3.3357753357753355 0.0 0.0 0.0 
3.3377289377289374 0.0 0.0 0.0 
3.3396825396825394 0.0 0.0 0.0 
3.3416361416361413 0.0 0.0 0.0 
3.3435897435897433 0.0 0.0 0.0 
3.345543345543345 0.0 0.0 0.0 
3.347496947496947 0.0 0.0 0.0 
3.349450549450549 0.0 0.0 0.0 
3.351404151404151 0.0 0.0 0.0 
3.353357753357753 0.0 0.0 0.0 
3.355311355311355 0.0 0.0 0.0 
3.357264957264957 0.0 0.0 0.0 
3.359218559218559 0.0 0.0 0.0 
3.3611721611721608 0.0 0.0 0.0 
3.3631257631257627 0.0 0.0 0.0 
3.3650793650793647 0.0 0.0 0.0 
3.3670329670329666 0.0 0.0 0.0 
3.3689865689865686 0.0 0.0 0.0 
3.3709401709401705 0.0 0.0 0.0 
3.3728937728937725 0.0 0.0 0.0 
3.3748473748473744 0.0 0.0 0.0 
3.3768009768009772 0.0 0.0 0.0 
3.378754578754579 0.0 0.0 0.0 
3.380708180708181 0.0 0.0 0.0 
3.382661782661783 4.8828125e-05 0.0 0.0 
3.384615384615385 0.0 0.0 0.0 
3.386568986568987 0.0 0.0 0.0 
3.388522588522589 0.0 0.0 0.0 
3.390476190476191 0.0 0.0 0.0 
3.392429792429793 0.0 0.0 0.0 
3.3943833943833948 0.0 0.0 0.0 
3.3963369963369967 0.0 0.0 0.0 
3.3982905982905987 0.0 0.0 0.0 
3.4002442002442006 0.0 0.0 0.0 
3.4021978021978025 0.0 0.0 0.0 
3.4041514041514045 0.0 0.0 0.0 
3.4061050061050064 0.0 0.0 0.0 
3.4080586080586084 0.0 0.0 0.0 
3.4100122100122103 0.0 0.0 0.0 
3.4119658119658123 0.0 0.0 0.0 
3.4139194139194142 0.0 0.0 0.0 
3.415873015873016 0.0 0.0 0.0 
3.417826617826618 0.0 0.0 0.0 
3.41978021978022 0.0 0.0 0.0 
3.421733821733822 0.0 0.0 0.0 
3.423687423687424 0.0 0.0 0.0 
3.425641025641026 0.0 0.0 0.0 
3.427594627594628 0.0 0.0 0.0 
3.42954822954823 0.0 0.0 0.0 
3.4315018315018317 0.0 0.0 0.0 
3.4334554334554337 0.0 0.0 0.0 
3.4354090354090356 0.0 0.0 0.0 
3.4373626373626376 0.0 0.0 0.0 
3.4393162393162395 0.0 0.0 0.0 
3.4412698412698415 0.0 0.0 0.0 
3.4432234432234434 0.0 0.0 0.0 
3.4451770451770454 0.0 0.0 0.0 
3.4471306471306473 0.0 0.0 0.0 
3.4490842490842493 0.0 0.0 0.0 
3.451037851037851 0.0 0.0 0.0 
3.452991452991453 0.0 0.0 0.0 
3.454945054945055 0.0 0.0 0.0 
3.456898656898657 0.0 0.0 0.0 
3.458852258852259 0.0 0.0 0.0 
3.460805860805861 0.0 0.0 0.0 
3.462759462759463 0.0 0.0 0.0 
3.464713064713065 0.0 0.0 0.0 
3.466666666666667 0.0 0.0 0.0 
3.4686202686202687 0.0 0.0 0.0 
3.4705738705738707 0.0 0.0 0.0 
3.4725274725274726 0.0 0.0 0.0 
3.4744810744810746 0.0 0.0 0.0 
3.4764346764346765 4.8828125e-05 0.0 0.0 
3.4783882783882785 0.0 0.0 0.0 
3.4803418803418804 0.0 0.0 0.0 
3.4822954822954824 0.0 0.0 0.0 
3.4842490842490843 0.0 0.0 0.0 
3.4862026862026863 0.0 0.0 0.0 
3.488156288156288 0.0 0.0 0.0 
3.49010989010989 0.0 0.0 0.0 
3.492063492063492 0.0 0.0 0.0 
3.494017094017094 0.0 0.0 0.0 
3.495970695970696 0.0 0.0 0.0 
3.497924297924298 0.0 0.0 0.0 
3.4998778998779 0.0 0.0 0.0 
3.501831501831502 0.0 0.0 0.0 
3.5037851037851038 0.0 0.0 0.0 
3.5057387057387057 0.0 0.0 0.0 
3.5076923076923077 0.0 0.0 0.0 
3.5096459096459096 0.0 0.0 0.0 
3.5115995115995116 0.0 0.0 0.0 
3.5135531135531135 0.0 0.0 0.0 
3.5155067155067155 0.0 0.0 0.0 
3.5174603174603174 0.0 0.0 0.0 
3.5194139194139193 0.0 0.0 0.0 
3.5213675213675213 0.0 0.0 0.0 
3.5233211233211232 0.0 0.0 0.0 
3.525274725274725 0.0 0.0 0.0 
3.527228327228327 9.765625e-05 0.0 0.0 
3.529181929181929 0.0 0.0 0.0 
3.531135531135531 0.0 0.0 0.0 
3.533089133089133 0.0 0.0 0.0 
3.535042735042735 0.0 0.0 0.0 
3.536996336996337 0.0 0.0 0.0 
3.538949938949939 0.0 0.0 0.0 
3.5409035409035408 0.0 0.0 0.0 
3.5428571428571427 0.0 0.0 0.0 
3.5448107448107447 0.0 0.0 0.0 
3.5467643467643466 0.0 0.0 0.0 
3.5487179487179485 0.0 0.0 0.0 
3.5506715506715505 0.0 0.0 0.0 
3.5526251526251524 0.0 0.0 0.0 
3.5545787545787544 0.0 0.0 0.0 
3.5565323565323563 0.0 0.0 0.0 
3.5584859584859583 0.0 0.0 0.0 
3.5604395604395602 0.0 0.0 0.0 
3.562393162393162 0.0 0.0 0.0 
3.564346764346764 0.0 0.0 0.0 
3.566300366300366 0.0 0.0 0.0 
3.568253968253968 0.0 0.0 0.0 
3.57020757020757 0.0 0.0 0.0 
3.572161172161172 0.0 0.0 0.0 
3.574114774114774 0.0 0.0 0.0 
3.576068376068376 0.0 0.0 0.0 
3.5780219780219777 0.0 0.0 0.0 
3.5799755799755797 0.0 0.0 0.0 
3.5819291819291816 0.0 0.0 0.0 
3.5838827838827836 0.0 0.0 0.0 
3.5858363858363855 0.0 0.0 0.0 
3.5877899877899875 0.0 0.0 0.0 
3.5897435897435894 0.0 0.0 0.0 
3.5916971916971914 0.0 0.0 0.0 
3.5936507936507933 0.0 0.0 0.0 
3.5956043956043953 0.0 0.0 0.0 
3.597557997557997 0.0 0.0 0.0 
3.599511599511599 0.0 0.0 0.0 
3.601465201465201 0.0 0.0 0.0 
3.603418803418803 0.0 0.0 0.0 
3.605372405372405 0.0 0.0 0.0 
3.607326007326007 0.0 0.0 0.0 
3.609279609279609 0.0 0.0 0.0 
3.611233211233211 0.0 0.0 0.0 
3.613186813186813 0.0 0.0 0.0 
3.6151404151404147 0.0 0.0 0.0 
3.6170940170940167 0.0 0.0 0.0 
3.6190476190476186 0.0 0.0 0.0 
3.6210012210012206 0.0 0.0 0.0 
3.6229548229548225 0.0 0.0 0.0 
3.6249084249084245 0.0 0.0 0.0 
3.6268620268620264 0.0 0.0 0.0 
3.6288156288156292 0.0 0.0 0.0 
3.630769230769231 0.0 0.0 0.0 
3.632722832722833 0.0 0.0 0.0 
3.634676434676435 0.0 0.0 0.0 
3.636630036630037 0.0 0.0 0.0 
3.638583638583639 0.0 0.0 0.0 
3.640537240537241 0.0 0.0 0.0 
3.642490842490843 0.0 0.0 0.0 
3.644444444444445 0.0 0.0 0.0 
3.6463980463980468 0.0 0.0 0.0 
3.6483516483516487 0.0 0.0 0.0 
3.6503052503052507 0.0 0.0 0.0 
3.6522588522588526 0.0 0.0 0.0 
3.6542124542124546 0.0 0.0 0.0 
3.6561660561660565 0.0 0.0 0.0 
3.6581196581196584 0.0 0.0 0.0 
3.6600732600732604 0.0 0.0 0.0 
3.6620268620268623 0.0 0.0 0.0 
3.6639804639804643 0.0 0.0 0.0 
3.6659340659340662 0.0 0.0 0.0 
3.667887667887668 0.0 0.0 0.0 
3.66984126984127 4.8828125e-05 0.0 0.0 
3.671794871794872 0.0 0.0 0.0 
3.673748473748474 0.0 0.0 0.0 
3.675702075702076 4.8828125e-05 0.0 0.0 
3.677655677655678 0.0 0.0 0.0 
3.67960927960928 0.0 0.0 0.0 
3.681562881562882 0.0 0.0 0.0 
3.6835164835164838 0.0 0.0 0.0 
3.6854700854700857 0.0 0.0 0.0 
3.6874236874236876 0.0 0.0 0.0 
3.6893772893772896 0.0 0.0 0.0 
3.6913308913308915 0.0 0.0 0.0 
3.6932844932844935 0.0 0.0 0.0 
3.6952380952380954 0.0 0.0 0.0 
3.6971916971916974 0.0 0.0 0.0 
3.6991452991452993 0.0 0.0 0.0 
3.7010989010989013 0.0 0.0 0.0 
3.703052503052503 0.0 0.0 0.0 
3.705006105006105 4.8828125e-05 0.0 0.0 
3.706959706959707 0.0 0.0 0.0 
3.708913308913309 0.0 0.0 0.0 
3.710866910866911 0.0 0.0 0.0 
3.712820512820513 0.0 0.0 0.0 
3.714774114774115 0.0 0.0 0.0 
3.716727716727717 0.0 0.0 0.0 
3.718681318681319 0.0 0.0 0.0 
3.7206349206349207 0.0 0.0 0.0 
3.7225885225885227 0.0 0.0 0.0 
3.7245421245421246 0.0 0.0 0.0 
3.7264957264957266 0.0 0.0 0.0 
3.7284493284493285 0.0 0.0 0.0 
3.7304029304029305 0.0 0.0 0.0 
3.7323565323565324 0.0 0.0 0.0 
3.7343101343101344 0.0 0.0 0.0 
3.7362637362637363 0.0 0.0 0.0 
3.7382173382173383 0.0 0.0 0.0 
3.74017094017094 0.0 0.0 0.0 
3.742124542124542 0.0 0.0 0.0 
3.744078144078144 0.0 0.0 0.0 
3.746031746031746 0.0 0.0 0.0 
3.747985347985348 0.0 0.0 0.0 
3.74993894993895 0.0 0.0 0.0 
3.751892551892552 0.0 0.0 0.0 
3.753846153846154 0.0 0.0 0.0 
3.755799755799756 0.0 0.0 0.0 
3.7577533577533577 0.0 0.0 0.0 
3.7597069597069597 0.0 0.0 0.0 
3.7616605616605616 0.0 0.0 0.0 
3.7636141636141636 0.0 0.0 0.0 
3.7655677655677655 0.0 0.0 0.0 
3.7675213675213675 0.0 0.0 0.0 
3.7694749694749694 0.0 0.0 0.0 
3.7714285714285714 0.0 0.0 0.0 
3.7733821733821733 0.0 0.0 0.0 
3.7753357753357752 0.0 0.0 0.0 
3.777289377289377 0.0 0.0 0.0 
3.779242979242979 0.0 0.0 0.0 
3.781196581196581 0.0 0.0 0.0 
3.783150183150183 0.0 0.0 0.0 
3.785103785103785 0.0 0.0 0.0 
3.787057387057387 0.0 0.0 0.0 
3.789010989010989 0.0 0.0 0.0 
3.790964590964591 0.0 0.0 0.0 
3.7929181929181928 0.0 0.0 0.0 
3.7948717948717947 0.0 0.0 0.0 
3.7968253968253967 0.0 0.0 0.0 
3.7987789987789986 0.0 0.0 0.0 
3.8007326007326006 0.0 0.0 0.0 
3.8026862026862025 0.0 0.0 0.0 
3.8046398046398044 0.0 0.0 0.0 
3.8065934065934064 0.0 0.0 0.0 
3.8085470085470083 0.0 0.0 0.0 
3.8105006105006103 0.0 0.0 0.0 
3.8124542124542122 0.0 0.0 0.0 
3.814407814407814 0.0 0.0 0.0 
3.816361416361416 0.0 0.0 0.0 
3.818315018315018 0.0 0.0 0.0 
3.82026862026862 0.0 0.0 0.0 
3.822222222222222 0.0 0.0 0.0 
3.824175824175824 0.0 0.0 0.0 
3.826129426129426 0.0 0.0 0.0 
3.828083028083028 0.0 0.0 0.0 
3.8300366300366298 0.0 0.0 0.0 
3.8319902319902317 0.0 0.0 0.0 
3.8339438339438336 0.0 0.0 0.0 
3.8358974358974356 0.0 0.0 0.0 
3.8378510378510375 0.0 0.0 0.0 
3.8398046398046395 0.0 0.0 0.0 
3.8417582417582414 0.0 0.0 0.0 
3.8437118437118434 0.0 0.0 0.0 
3.8456654456654453 0.0 0.0 0.0 
3.8476190476190473 0.0 0.0 0.0 
3.849572649572649 0.0 0.0 0.0 
3.851526251526251 0.0 0.0 0.0 
3.853479853479853 0.0 0.0 0.0 
3.855433455433455 0.0 0.0 0.0 
3.857387057387057 0.0 0.0 0.0 
3.859340659340659 4.8828125e-05 0.0 0.0 
3.861294261294261 0.0 0.0 0.0 
3.863247863247863 0.0 0.0 0.0 
3.865201465201465 0.0 0.0 0.0 
3.8671550671550667 0.0 0.0 0.0 
3.8691086691086687 0.0 0.0 0.0 
3.8710622710622706 0.0 0.0 0.0 
3.8730158730158726 0.0 0.0 0.0 
3.8749694749694745 0.0 0.0 0.0 
3.8769230769230774 0.0 0.0 0.0 
3.8788766788766793 0.0 0.0 0.0 
3.8808302808302813 0.0 0.0 0.0 
3.882783882783883 0.0 0.0 0.0 
3.884737484737485 0.0 0.0 0.0 
3.886691086691087 0.0 0.0 0.0 
3.888644688644689 0.0 0.0 0.0 
3.890598290598291 0.0 0.0 0.0 
3.892551892551893 0.0 0.0 0.0 
3.894505494505495 0.0 0.0 0.0 
3.896459096459097 0.0 0.0 0.0 
3.8984126984126988 0.0 0.0 0.0 
3.9003663003663007 0.0 0.0 0.0 
3.9023199023199027 0.0 0.0 0.0 
3.9042735042735046 0.0 0.0 0.0 
3.9062271062271066 0.0 0.0 0.0 
3.9081807081807085 0.0 0.0 0.0 
3.9101343101343105 0.0 0.0 0.0 
3.9120879120879124 0.0 0.0 0.0 
3.9140415140415143 0.0 0.0 0.0 
3.9159951159951163 0.0 0.0 0.0 
3.9179487179487182 0.0 0.0 0.0 
3.91990231990232 0.0 0.0 0.0 
3.921855921855922 0.0 0.0 0.0 
3.923809523809524 0.0 0.0 0.0 
3.925763125763126 0.0 0.0 0.0 
3.927716727716728 0.0 0.0 0.0 
3.92967032967033 0.0 0.0 0.0 
3.931623931623932 0.0 0.0 0.0 
3.933577533577534 0.0 0.0 0.0 
3.9355311355311358 0.0 0.0 0.0 
3.9374847374847377 0.0 0.0 0.0 
3.9394383394383397 0.0 0.0 0.0 
3.9413919413919416 0.0 0.0 0.0 
3.9433455433455435 0.0 0.0 0.0 
3.9452991452991455 0.0 0.0 0.0 
3.9472527472527474 0.0 0.0 0.0 
3.9492063492063494 0.0 0.0 0.0 
3.9511599511599513 0.0 0.0 0.0 
3.9531135531135533 0.0 0.0 0.0 
3.9550671550671552 0.0 0.0 0.0 
3.957020757020757 0.0 0.0 0.0 
3.958974358974359 0.0 0.0 0.0 
3.960927960927961 0.0 0.0 0.0 
3.962881562881563 0.0 0.0 0.0 
3.964835164835165 0.0 0.0 0.0 
3.966788766788767 0.0 0.0 0.0 
3.968742368742369 0.0 0.0 0.0 
3.970695970695971 0.0 0.0 0.0 
3.9726495726495727 0.0 0.0 0.0 
3.9746031746031747 0.0 0.0 0.0 
3.9765567765567766 0.0 0.0 0.0 
3.9785103785103786 0.0 0.0 0.0 
3.9804639804639805 0.0 0.0 0.0 
3.9824175824175825 0.0 0.0 0.0 
3.9843711843711844 0.0 0.0 0.0 
3.9863247863247864 0.0 0.0 0.0 
3.9882783882783883 0.0 0.0 0.0 
3.9902319902319903 0.0 0.0 0.0 
3.992185592185592 0.0 0.0 0.0 
3.994139194139194 0.0 0.0 0.0 
3.996092796092796 0.0 0.0 0.0 
3.998046398046398 0.0 0.0 0.0 
4.0 4.8828125e-05 0.0 0.0 


==> figures/Spikerate_Alpha.txt <==
sigma Arnold Ternary 1e2 581e4 1e9 
15.0 0.14463708 0.12401665 0.04987624 0.05869485 0.0723811 
16.0 0.14479659 0.12432533 0.05044533 0.05907225 0.07256138 
17.0 0.14491993 0.12460035 0.05091336 0.05940045 0.07274429 
18.0 0.14504629 0.12486228 0.05129888 0.05966108 0.07294503 
19.0 0.14513028 0.1251536 0.05159526 0.05989141 0.07311391 
20.0 0.14519557 0.12532848 0.05184256 0.06007478 0.07321669 
21.0 0.14524023 0.12545255 0.05204677 0.06022592 0.0733499 
22.0 0.14528523 0.12564895 0.05219984 0.06033865 0.07337762 
23.0 0.14532992 0.12577698 0.05229776 0.0604142 0.0734985 
24.0 0.14533907 0.12589535 0.05240075 0.06050606 0.07354271 


==> figures/Spikerate_Quant.txt <==
sigma Arnold Ternary float w4 w6 w8 
15.0 0.14463708 0.12401665 0.0723811 0.0754847 0.07273772 0.07245306 
16.0 0.14479659 0.12432533 0.07256138 0.07563929 0.07293955 0.07264955 
17.0 0.14491993 0.12460035 0.07274429 0.07581218 0.07311399 0.07287735 
18.0 0.14504629 0.12486228 0.07294503 0.07588845 0.07330503 0.07301429 
19.0 0.14513028 0.1251536 0.07311391 0.07601186 0.07348362 0.07317375 
20.0 0.14519557 0.12532848 0.07321669 0.07613306 0.07361234 0.07333282 
21.0 0.14524023 0.12545255 0.0733499 0.07620464 0.07371376 0.07342552 
22.0 0.14528523 0.12564895 0.07337762 0.07631444 0.07378668 0.07353226 
23.0 0.14532992 0.12577698 0.0734985 0.07637291 0.07390221 0.07360438 
24.0 0.14533907 0.12589535 0.07354271 0.0763955 0.07398102 0.07362568 

